Numerical bifurcation analysis of pattern formation in a cell based auxin transport model

Transport models of growth hormones can be used to reproduce the hormone accumulations that occur in plant organs. Mostly, these accumulation patterns are calculated using time step methods, even though only the resulting steady state patterns of the model are of interest. We examine the steady state solutions of the hormone transport model of Smith et al (2006) for a one-dimensional row of plant cells. We search for the steady state solutions as a function of three of the model parameters by using numerical continuation methods and bifurcation analysis. These methods are more adequate for solving steady state problems than time step methods. We discuss a trivial solution where the concentrations of hormones are equal in all cells and examine its stability region. We identify two generic bifurcation scenarios through which the trivial solution loses its stability. The trivial solution becomes either a steady state pattern with regular spaced peaks or a pattern where the concentration is periodic in time.

==> figures/exponent/triv.dat <==
 0.25 	1.0 	3.40512446866 	 s
 0.26 	1.0 	3.40512446866 	 s
 0.2705 	1.0 	3.40512446866 	 s
 0.281525 	1.0 	3.40512446866 	 s
 0.29310125 	1.0 	3.40512446866 	 s
 0.3052563125 	1.0 	3.40512446866 	 s
 0.318019128125 	1.0 	3.40512446866 	 s
 0.331420084531 	1.0 	3.40512446866 	 s
 0.345491088758 	1.0 	3.40512446866 	 s
 0.360265643196 	1.0 	3.40512446866 	 s
 0.375778925355 	1.0 	3.40512446866 	 s
 0.392067871623 	1.0 	3.40512446866 	 s
 0.409171265204 	1.0 	3.40512446866 	 s
 0.427129828465 	1.0 	3.40512446866 	 s
 0.445986319888 	1.0 	3.40512446866 	 s
 0.465785635882 	1.0 	3.40512446866 	 s
 0.486574917676 	1.0 	3.40512446866 	 s
 0.50840366356 	1.0 	3.40512446866 	 s
 0.531323846738 	1.0 	3.40512446866 	 u
 0.555390039075 	1.0 	3.40512446866 	 u
 0.580659541029 	1.0 	3.40512446866 	 u
 0.60719251808 	1.0 	3.40512446866 	 u
 0.635052143984 	1.0 	3.40512446866 	 u
 0.664304751184 	1.0 	3.40512446866 	 u
 0.695019988743 	1.0 	3.40512446866 	 u
 0.72727098818 	1.0 	3.40512446866 	 u
 0.761134537589 	1.0 	3.40512446866 	 u
 0.796691264468 	1.0 	3.40512446866 	 u
 0.834025827692 	1.0 	3.40512446866 	 u
 0.873227119076 	1.0 	3.40512446866 	 u
 0.91438847503 	1.0 	3.40512446866 	 u
 0.957607898782 	1.0 	3.40512446866 	 u
 1.00298829372 	1.0 	3.40512446866 	 u
 1.05063770841 	1.0 	3.40512446866 	 u
 1.10066959383 	1.0 	3.40512446866 	 u
 1.15320307352 	1.0 	3.40512446866 	 u
 1.20836322719 	1.0 	3.40512446866 	 u
 1.26628138855 	1.0 	3.40512446866 	 u
 1.32709545798 	1.0 	3.40512446866 	 u
 1.39095023088 	1.0 	3.40512446866 	 u
 1.45799774242 	1.0 	3.40512446866 	 u
 1.52839762955 	1.0 	3.40512446866 	 u
 1.60231751102 	1.0 	3.40512446866 	 u
 1.67993338657 	1.0 	3.40512446866 	 u
 1.7614300559 	1.0 	3.40512446866 	 u
 1.8470015587 	1.0 	3.40512446866 	 u
 1.93685163663 	1.0 	3.40512446866 	 u
 2.03119421847 	1.0 	3.40512446866 	 u
 2.13025392939 	1.0 	3.40512446866 	 u
 2.23426662586 	1.0 	3.40512446866 	 u
 2.34347995715 	1.0 	3.40512446866 	 u
 2.45815395501 	1.0 	3.40512446866 	 u
 2.57856165276 	1.0 	3.40512446866 	 u
 2.7049897354 	1.0 	3.40512446866 	 u
 2.83773922217 	1.0 	3.40512446866 	 u
 2.97712618327 	1.0 	3.40512446866 	 u
 3.12348249244 	1.0 	3.40512446866 	 u
 3.27715661706 	1.0 	3.40512446866 	 u
 3.43851444791 	1.0 	3.40512446866 	 u
 3.60794017031 	1.0 	3.40512446866 	 u
 3.78583717882 	1.0 	3.40512446866 	 u
 3.97262903777 	1.0 	3.40512446866 	 u
 4.16876048965 	1.0 	3.40512446866 	 u
 4.37469851414 	1.0 	3.40512446866 	 u
 4.59093343984 	1.0 	3.40512446866 	 u
 4.81798011184 	1.0 	3.40512446866 	 u
 5.05637911743 	1.0 	3.40512446866 	 u
 5.3066980733 	1.0 	3.40512446866 	 u


==> figures/exponent/trivs.dat <==
 0.25 	1.0 	3.40512446866 	 s
 0.26 	1.0 	3.40512446866 	 s
 0.2705 	1.0 	3.40512446866 	 s
 0.281525 	1.0 	3.40512446866 	 s
 0.29310125 	1.0 	3.40512446866 	 s
 0.3052563125 	1.0 	3.40512446866 	 s
 0.318019128125 	1.0 	3.40512446866 	 s
 0.331420084531 	1.0 	3.40512446866 	 s
 0.345491088758 	1.0 	3.40512446866 	 s
 0.360265643196 	1.0 	3.40512446866 	 s
 0.375778925355 	1.0 	3.40512446866 	 s
 0.392067871623 	1.0 	3.40512446866 	 s
 0.409171265204 	1.0 	3.40512446866 	 s
 0.427129828465 	1.0 	3.40512446866 	 s
 0.445986319888 	1.0 	3.40512446866 	 s
 0.465785635882 	1.0 	3.40512446866 	 s
 0.486574917676 	1.0 	3.40512446866 	 s
 0.50840366356 	1.0 	3.40512446866 	 s


==> figures/exponent/trivu.dat <==
 0.531323846738 	1.0 	3.40512446866 	 u
 0.555390039075 	1.0 	3.40512446866 	 u
 0.580659541029 	1.0 	3.40512446866 	 u
 0.60719251808 	1.0 	3.40512446866 	 u
 0.635052143984 	1.0 	3.40512446866 	 u
 0.664304751184 	1.0 	3.40512446866 	 u
 0.695019988743 	1.0 	3.40512446866 	 u
 0.72727098818 	1.0 	3.40512446866 	 u
 0.761134537589 	1.0 	3.40512446866 	 u
 0.796691264468 	1.0 	3.40512446866 	 u
 0.834025827692 	1.0 	3.40512446866 	 u
 0.873227119076 	1.0 	3.40512446866 	 u
 0.91438847503 	1.0 	3.40512446866 	 u
 0.957607898782 	1.0 	3.40512446866 	 u
 1.00298829372 	1.0 	3.40512446866 	 u
 1.05063770841 	1.0 	3.40512446866 	 u
 1.10066959383 	1.0 	3.40512446866 	 u
 1.15320307352 	1.0 	3.40512446866 	 u
 1.20836322719 	1.0 	3.40512446866 	 u
 1.26628138855 	1.0 	3.40512446866 	 u
 1.32709545798 	1.0 	3.40512446866 	 u
 1.39095023088 	1.0 	3.40512446866 	 u
 1.45799774242 	1.0 	3.40512446866 	 u
 1.52839762955 	1.0 	3.40512446866 	 u
 1.60231751102 	1.0 	3.40512446866 	 u
 1.67993338657 	1.0 	3.40512446866 	 u
 1.7614300559 	1.0 	3.40512446866 	 u
 1.8470015587 	1.0 	3.40512446866 	 u
 1.93685163663 	1.0 	3.40512446866 	 u
 2.03119421847 	1.0 	3.40512446866 	 u
 2.13025392939 	1.0 	3.40512446866 	 u
 2.23426662586 	1.0 	3.40512446866 	 u
 2.34347995715 	1.0 	3.40512446866 	 u
 2.45815395501 	1.0 	3.40512446866 	 u
 2.57856165276 	1.0 	3.40512446866 	 u
 2.7049897354 	1.0 	3.40512446866 	 u
 2.83773922217 	1.0 	3.40512446866 	 u
 2.97712618327 	1.0 	3.40512446866 	 u
 3.12348249244 	1.0 	3.40512446866 	 u
 3.27715661706 	1.0 	3.40512446866 	 u
 3.43851444791 	1.0 	3.40512446866 	 u
 3.60794017031 	1.0 	3.40512446866 	 u
 3.78583717882 	1.0 	3.40512446866 	 u
 3.97262903777 	1.0 	3.40512446866 	 u
 4.16876048965 	1.0 	3.40512446866 	 u
 4.37469851414 	1.0 	3.40512446866 	 u
 4.59093343984 	1.0 	3.40512446866 	 u
 4.81798011184 	1.0 	3.40512446866 	 u
 5.05637911743 	1.0 	3.40512446866 	 u
 5.3066980733 	1.0 	3.40512446866 	 u


==> figures/fig14_dir/s0.5.dat <==
 0.561349919702 	1.5 	1.49027377881 	 s
 0.561349919702 	1.48 	1.50293582993 	 s
 0.561349919702 	1.46001737947 	1.51587258202 	 s
 0.561349919702 	1.44006478325 	1.52908806387 	 s
 0.561349919702 	1.42014547008 	1.54258932721 	 s
 0.561349919702 	1.40026275712 	1.55638362548 	 s
 0.561349919702 	1.38041998328 	1.57047843852 	 s
 0.561349919702 	1.36062050402 	1.58488148774 	 s
 0.561349919702 	1.34086768889 	1.59960074599 	 s
 0.561349919702 	1.32116491889 	1.61464445161 	 s
 0.561349919702 	1.30151558665 	1.63002112015 	 s
 0.561349919702 	1.28192309334 	1.64573955997 	 s
 0.561349919702 	1.26239084933 	1.6618088839 	 s
 0.561349919702 	1.24292227296 	1.67823852812 	 s
 0.561349919702 	1.22352079156 	1.69503826576 	 s
 0.561349919702 	1.20418984234 	1.7122182248 	 s
 0.561349919702 	1.18493287588 	1.72978890674 	 s
 0.561349919702 	1.16575335858 	1.74776120477 	 s
 0.561349919702 	1.14665477824 	1.76614642529 	 s
 0.561349919702 	1.12764065214 	1.78495630821 	 s
 0.561349919702 	1.10871453497 	1.80420305194 	 s
 0.561349919702 	1.08988003223 	1.82389933744 	 s
 0.561349919702 	1.07114081405 	1.84405835728 	 s
 0.561349919702 	1.05250063544 	1.86469384387 	 s
 0.561349919702 	1.03396335793 	1.88582010632 	 s
 0.561349919702 	1.01553297894 	1.90745206604 	 s
 0.561349919702 	0.99721366418 	1.92960530348 	 s
 0.561349919702 	0.979009789858 	1.95229610496 	 s
 0.561349919702 	0.960925988716 	1.97554152538 	 s
 0.561349919702 	0.942967207404 	1.9993594552 	 s
 0.561349919702 	0.925138770963 	2.02376870619 	 s
 0.561349919702 	0.907446458657 	2.04878910933 	 s
 0.561349919702 	0.889896590952 	2.07444163941 	 s
 0.561349919702 	0.872496125936 	2.10074855764 	 s
 0.561349919702 	0.855252769577 	2.12773359431 	 s
 0.561349919702 	0.838175094907 	2.15542217627 	 s
 0.561349919702 	0.821272675279 	2.18384169025 	 s
 0.561349919702 	0.804556221376 	2.21302183874 	 s
 0.561349919702 	0.788037728826 	2.24299504938 	 s
 0.561349919702 	0.771730627792 	2.27379700952 	 s
 0.561349919702 	0.755649928325 	2.30546732301 	 s
 0.561349919702 	0.739812361127 	2.33805032991 	 s
 0.561349919702 	0.724236502308 	2.37159612003 	 s
 0.561349919702 	0.708942880235 	2.40616178131 	 s
 0.561349919702 	0.693954052367 	2.4418128893 	 s
 0.561349919702 	0.679294658091 	2.47862524292 	 s
 0.561349919702 	0.664991442076 	2.51668673192 	 s
 0.561349919702 	0.651073267789 	2.55609912364 	 s
 0.561349919702 	0.637571157199 	2.59697928605 	 s
 0.561349919702 	0.624518432948 	2.63945888907 	 s
 0.561349919702 	0.611951144543 	2.68368110325 	 s
 0.561349919702 	0.599909090627 	2.7297918081 	 s
 0.561349919702 	0.588437976268 	2.7779226496 	 s
 0.561349919702 	0.577593357609 	2.82816384647 	 s
 0.561349919702 	0.567446572843 	2.88053075692 	 s
 0.561349919702 	0.558091255283 	2.93494021077 	 s

 0.561349919702 	1.5 	1.49027377881 	 s
 0.561349919702 	1.52 	1.47789725477 	 s
 0.561349919702 	1.54041554142 	1.46553898932 	 s
 0.561349919702 	1.56126620868 	1.45319807377 	 s


==> figures/fig14_dir/s1.0.dat <==
 1.00465142093 	1.5 	1.56320292698 	 s
 1.00465142093 	1.48 	1.57520838616 	 s
 1.00465142093 	1.46003789249 	1.58745678841 	 s
 1.00465142093 	1.44011737176 	1.59995403719 	 s
 1.00465142093 	1.42024194298 	1.61270628568 	 s
 1.00465142093 	1.400415171 	1.62571986601 	 s
 1.00465142093 	1.38064064706 	1.6390013244 	 s
 1.00465142093 	1.36092198847 	1.65255743275 	 s
 1.00465142093 	1.34126283765 	1.66639520187 	 s
 1.00465142093 	1.32166686257 	1.6805218952 	 s
 1.00465142093 	1.30213775609 	1.69494504508 	 s
 1.00465142093 	1.28267923762 	1.70967246859 	 s
 1.00465142093 	1.26329505352 	1.72471228664 	 s
 1.00465142093 	1.24398897868 	1.74007294445 	 s
 1.00465142093 	1.2247648199 	1.75576323328 	 s
 1.00465142093 	1.20562641798 	1.77179231549 	 s
 1.00465142093 	1.18657765321 	1.78816975132 	 s
 1.00465142093 	1.16762244877 	1.80490553015 	 s
 1.00465142093 	1.14876477919 	1.8220101026 	 s
 1.00465142093 	1.1300086768 	1.83949441871 	 s
 1.00465142093 	1.11135824132 	1.85736996993 	 s
 1.00465142093 	1.09281765179 	1.87564883454 	 s
 1.00465142093 	1.07439117901 	1.89434373044 	 s
 1.00465142093 	1.05608320088 	1.91346807321 	 s
 1.00465142093 	1.03789822135 	1.93303603981 	 s
 1.00465142093 	1.01984089082 	1.95306264258 	 s
 1.00465142093 	1.0019160304 	1.97356380711 	 s
 1.00465142093 	0.984128660625 	1.99455646276 	 s
 1.00465142093 	0.966484033521 	2.01605863959 	 s
 1.00465142093 	0.948987669715 	2.03808957452 	 s
 1.00465142093 	0.93164540242 	2.06066982593 	 s
 1.00465142093 	0.914463424783 	2.08382139769 	 s
 1.00465142093 	0.897448347413 	2.10756786427 	 s
 1.00465142093 	0.880607260766 	2.13193450812 	 s
 1.00465142093 	0.863947808304 	2.15694844606 	 s
 1.00465142093 	0.847478266685 	2.18263876129 	 s
 1.00465142093 	0.831207635695 	2.20903662092 	 s
 1.00465142093 	0.815145738365 	2.23617537907 	 s
 1.00465142093 	0.7993033282 	2.26409065705 	 s
 1.00465142093 	0.783692206643 	2.29282039191 	 s
 1.00465142093 	0.768325346486 	2.32240484745 	 s
 1.00465142093 	0.753217023726 	2.35288656951 	 s
 1.00465142093 	0.738382954451 	2.38431028374 	 s
 1.00465142093 	0.723840444489 	2.41672269448 	 s
 1.00465142093 	0.70960855305 	2.45017216545 	 s
 1.00465142093 	0.695708283437 	2.48470823173 	 s
 1.00465142093 	0.682162822328 	2.52038085116 	 s
 1.00465142093 	0.668997847884 	2.55723931642 	 s
 1.00465142093 	0.656241952209 	2.59533071837 	 s
 1.00465142093 	0.643927212852 	2.63469786369 	 s
 1.00465142093 	0.632089952637 	2.67537669343 	 s
 1.00465142093 	0.620771701561 	2.71739338346 	 s
 1.00465142093 	0.610020292905 	2.7607618809 	 s
 1.00465142093 	0.599890903034 	2.80548299987 	 s
 1.00465142093 	0.59044663262 	2.85154704617 	 s
 1.00465142093 	0.581758011125 	2.89894218556 	 s
 1.00465142093 	0.57390062541 	2.94767035254 	 s
 1.00465142093 	0.566950198065 	2.99777090349 	 s
 1.00465142093 	0.560974820358 	3.0493494373 	 u

 1.00465142093 	1.5 	1.56320292698 	 s
 1.00465142093 	1.52 	1.55145490521 	 s
 1.00465142093 	1.54043598558 	1.53970727514 	 s
 1.00465142093 	1.56131880135 	1.52796146539 	 s
 1.00465142093 	1.58265933534 	1.51621899243 	 s
 1.00465142093 	1.60446876846 	1.50448138823 	 s
 1.00465142093 	1.62675854688 	1.49275022251 	 s
 1.00465142093 	1.64954038857 	1.48102710129 	 s
 1.00465142093 	1.67282628554 	1.4693136671 	 s
 1.00465142093 	1.69662850948 	1.45761159767 	 s
 1.00465142093 	1.72095961524 	1.44592260611 	 s
 1.00465142093 	1.74583244587 	1.43424843919 	 s
 1.00465142093 	1.77126013686 	1.42259087644 	 s
 1.00465142093 	1.79725612012 	1.41095172944 	 s
 1.00465142093 	1.8238341283 	1.39933284029 	 s
 1.00465142093 	1.85100819953 	1.38773608028 	 s
 1.00465142093 	1.87879268171 	1.37616334833 	 s
 1.00465142093 	1.90720223659 	1.36461656921 	 s
 1.00465142093 	1.93625184403 	1.35309769205 	 s
 1.00465142093 	1.96595680709 	1.34160868819 	 s
 1.00465142093 	1.99633275515 	1.33015154926 	 s
 1.00465142093 	2.02739564937 	1.31872828492 	 s
 1.00465142093 	2.05916178646 	1.3073409205 	 s
 1.00465142093 	2.09164780239 	1.29599149496 	 s
 1.00465142093 	2.12487067793 	1.28468205812 	 s
 1.00465142093 	2.15884774216 	1.27341466775 	 s
 1.00465142093 	2.1935966761 	1.2621913878 	 s
 1.00465142093 	2.2291355184 	1.25101428469 	 s
 1.00465142093 	2.26548266776 	1.23988542388 	 s
 1.00465142093 	2.30265688714 	1.22880687026 	 s
 1.00465142093 	2.34067730952 	1.21778068038 	 s
 1.00465142093 	2.37956343799 	1.20680890377 	 s
 1.00465142093 	2.41933515397 	1.19589357527 	 s
 1.00465142093 	2.46001271728 	1.18503671841 	 s
 1.00465142093 	2.50161676976 	1.17424033778 	 s
 1.00465142093 	2.54416833963 	1.16350641444 	 s
 1.00465142093 	2.58768884333 	1.15283690897 	 s
 1.00465142093 	2.63220008851 	1.14223375148 	 s
 1.00465142093 	2.67772427579 	1.13169884601 	 s
 1.00465142093 	2.72428399965 	1.12123406164 	 s
 1.00465142093 	2.77190225226 	1.11084123237 	 s
 1.00465142093 	2.82060242099 	1.1005221557 	 s
 1.00465142093 	2.87040829399 	1.09027858557 	 s
 1.00465142093 	2.9213440528 	1.08011223573 	 s
 1.00465142093 	2.97343427774 	1.07002477333 	 s
 1.00465142093 	3.02670394365 	1.0600178171 	 s
 1.00465142093 	3.08117841864 	1.05009293897 	 s
 1.00465142093 	3.1368834604 	1.04025165545 	 s
 1.00465142093 	3.19384521328 	1.0304954318 	 s
 1.00465142093 	3.2520902047 	1.02082567813 	 s
 1.00465142093 	3.31164533642 	1.01124374778 	 s
 1.00465142093 	3.37253788219 	1.00175093421 	 s
 1.00465142093 	3.43479547793 	0.992348475144 	 s
 1.00465142093 	3.49844611355 	0.98303754486 	 s
 1.00465142093 	3.56351812623 	0.97381925989 	 s
 1.00465142093 	3.63004018471 	0.964694670974 	 s
 1.00465142093 	3.69804128368 	0.955664768542 	 s
 1.00465142093 	3.76755072765 	0.946730479703 	 s
 1.00465142093 	3.83859811845 	0.93789266797 	 s
 1.00465142093 	3.91121333907 	0.929152133575 	 s
 1.00465142093 	3.98542653929 	0.920509612827 	 s


==> figures/fig14_dir/s1.5.dat <==
 1.49754538843 	1.5 	1.74965676307 	 s
 1.49754538843 	1.49 	1.75549004992 	 s
 1.49754538843 	1.47996016261 	1.76141517718 	 s
 1.49754538843 	1.46988122545 	1.76743392883 	 s
 1.49754538843 	1.45976395418 	1.77354812039 	 s
 1.49754538843 	1.4496091398 	1.77975961337 	 s
 1.49754538843 	1.43941759866 	1.7860703162 	 s
 1.49754538843 	1.42919017228 	1.79248218783 	 s
 1.49754538843 	1.41892772813 	1.79899723853 	 s
 1.49754538843 	1.40863115947 	1.80561753257 	 s
 1.49754538843 	1.39830138595 	1.8123451901 	 s
 1.49754538843 	1.38793935362 	1.81918239013 	 s
 1.49754538843 	1.37754603538 	1.82613137209 	 s
 1.49754538843 	1.3671224311 	1.83319443946 	 s
 1.49754538843 	1.35666956782 	1.84037396232 	 s
 1.49754538843 	1.34618850014 	1.8476723803 	 s
 1.49754538843 	1.33568031029 	1.855092206 	 s
 1.49754538843 	1.32514610838 	1.86263602854 	 s
 1.49754538843 	1.31458703272 	1.87030651716 	 s
 1.49754538843 	1.30400424994 	1.87810642525 	 s
 1.49754538843 	1.29339895524 	1.88603859471 	 s
 1.49754538843 	1.28277237265 	1.89410596029 	 s
 1.49754538843 	1.27212575522 	1.90231155461 	 s
 1.49754538843 	1.26146038546 	1.91065851321 	 s
 1.49754538843 	1.25077757547 	1.91915007999 	 s
 1.49754538843 	1.24007866745 	1.92778961288 	 s
 1.49754538843 	1.22936503415 	1.9365805904 	 s
 1.49754538843 	1.21863807921 	1.94552661763 	 s
 1.49754538843 	1.20789923811 	1.95463143391 	 s
 1.49754538843 	1.19714997851 	1.96389891791 	 s
 1.49754538843 	1.18639180159 	1.97333309839 	 s
 1.49754538843 	1.17562624286 	1.98293815931 	 s
 1.49754538843 	1.16485487373 	1.99271844924 	 s
 1.49754538843 	1.15407930291 	2.00267848836 	 s
 1.49754538843 	1.14330117864 	2.01282298068 	 s
 1.49754538843 	1.13252219077 	2.02315681622 	 s
 1.49754538843 	1.12174407398 	2.03368508752 	 s
 1.49754538843 	1.11096861047 	2.04441309163 	 s
 1.49754538843 	1.10019763464 	2.05534634226 	 s
 1.49754538843 	1.08943303699 	2.06649057658 	 s
 1.49754538843 	1.07867677006 	2.0778517633 	 s
 1.49754538843 	1.0679308542 	2.08943610925 	 s
 1.49754538843 	1.05719738494 	2.10125006543 	 s
 1.49754538843 	1.04647854083 	2.11330033179 	 s
 1.49754538843 	1.03577659274 	2.12559386079 	 s
 1.49754538843 	1.025093914 	2.13813785864 	 s
 1.49754538843 	1.01443299176 	2.15093978617 	 s
 1.49754538843 	1.00379643966 	2.16400735479 	 s
 1.49754538843 	0.993187011497 	2.17734852356 	 s
 1.49754538843 	0.982607615759 	2.19097148987 	 s
 1.49754538843 	0.97206133183 	2.20488468221 	 s
 1.49754538843 	0.961551427143 	2.21909674079 	 s
 1.49754538843 	0.951081374387 	2.23361650877 	 s
 1.49754538843 	0.940654871096 	2.24845300459 	 s
 1.49754538843 	0.9302758581 	2.26361540582 	 s
 1.49754538843 	0.919948539981 	2.27911301619 	 s
 1.49754538843 	0.909677405632 	2.29495524162 	 s
 1.49754538843 	0.899467248714 	2.31115155384 	 s
 1.49754538843 	0.88932318896 	2.32771145731 	 s
 1.49754538843 	0.87925069317 	2.34464445047 	 s
 1.49754538843 	0.869255597539 	2.36195998387 	 s
 1.49754538843 	0.859344129007 	2.37966742533 	 s
 1.49754538843 	0.849522928582 	2.39777600327 	 s
 1.49754538843 	0.839799073886 	2.4162947815 	 s
 1.49754538843 	0.830180103836 	2.43523259644 	 s
 1.49754538843 	0.820674043653 	2.45459802921 	 s
 1.49754538843 	0.811289431263 	2.47439935795 	 s
 1.49754538843 	0.802035344793 	2.49464452232 	 s
 1.49754538843 	0.792921432581 	2.5153410988 	 s
 1.49754538843 	0.78395794163 	2.53649627298 	 s
 1.49754538843 	0.775155749014 	2.55811683887 	 s
 1.49754538843 	0.766526391377 	2.58020920894 	 s
 1.49754538843 	0.758082091706 	2.60277944531 	 s
 1.49754538843 	0.749835784363 	2.62583333032 	 s
 1.49754538843 	0.741801129411 	2.64937646767 	 s
 1.49754538843 	0.733992519085 	2.6734144414 	 s
 1.49754538843 	0.726425066583 	2.69795302059 	 s
 1.49754538843 	0.719114574758 	2.72299844972 	 s
 1.49754538843 	0.712077473561 	2.74855780783 	 s
 1.49754538843 	0.705330722127 	2.77463946536 	 s
 1.49754538843 	0.698891666544 	2.80125363876 	 s
 1.49754538843 	0.692777834968 	2.82841305361 	 s
 1.49754538843 	0.687006672044 	2.85613370521 	 s
 1.49754538843 	0.681595191925 	2.88443573251 	 s
 1.49754538843 	0.676559545074 	2.9133443572 	 s
 1.49754538843 	0.671914491987 	2.94289088053 	 s
 1.49754538843 	0.66767277948 	2.97311366927 	 s
 1.49754538843 	0.663844426116 	3.00405905184 	 s
 1.49754538843 	0.660435931057 	3.0357820166 	 s
 1.49754538843 	0.65744943468 	3.06834653546 	 s
 1.49754538843 	0.654881886307 	3.10182532926 	 s
 1.49754538843 	0.652724288451 	3.13629879848 	 s
 1.49754538843 	0.6509611226 	3.1718528483 	 s
 1.49754538843 	0.64957008644 	3.208575323 	 s
 1.49754538843 	0.64852229951 	3.24655083725 	 s
 1.49754538843 	0.647783119269 	3.28585395837 	 s
 1.49754538843 	0.647313787833 	3.32654097991 	 s
 1.49754538843 	0.647074824693 	3.36864094354 	 s
 1.49754538843 	0.646989330132 	3.4051		 s

 # 1.49754538843 	0.64710828941 	3.45700921274 	 s
 # 1.49754538843 	0.647331062168 	3.50313112044 	 s
 # 1.49754538843 	0.647654968829 	3.55037041927 	 s
 # 1.49754538843 	0.648074448082 	3.59854356447 	 s
 # 1.49754538843 	0.648594190476 	3.64743559459 	 s
 # 1.49754538843 	0.649230198402 	3.6968113072 	 s
 # 1.49754538843 	0.650007918538 	3.74642695145 	 s
 # 1.49754538843 	0.650959704344 	3.79604017089 	 s
 # 1.49754538843 	0.652122059676 	3.84541759849 	 s
 # 1.49754538843 	0.653533092869 	3.89433972678 	 s
 # 1.49754538843 	0.655230473246 	3.94260416672 	 s
 # 1.49754538843 	0.657250021008 	3.9900263408 	 s
 # 1.49754538843 	0.659624922093 	4.03643516667 	 s
 # 1.49754538843 	0.662385338643 	4.08165440117 	 s
 # 1.49754538843 	0.665557895515 	4.12544958869 	 s
 # 1.49754538843 	0.669163805071 	4.16739163282 	 s
 # 1.49754538843 	0.673211796871 	4.20648052181 	 s
 # 1.49754538843 	0.677667542032 	4.23985723171 	 s 

 1.49754538843 	1.5 	1.74965676307 	 s
 1.49754538843 	1.52 	1.73818954693 	 s
 1.49754538843 	1.5404375652 	1.72673720958 	 s
 1.49754538843 	1.56132227545 	1.71530124541 	 s
 1.49754538843 	1.5826638425 	1.70388321416 	 s
 1.49754538843 	1.60447213697 	1.69248471566 	 s
 1.49754538843 	1.62675717711 	1.68110739719 	 s
 1.49754538843 	1.6495291249 	1.66975295196 	 s
 1.49754538843 	1.67279828332 	1.65842311704 	 s
 1.49754538843 	1.69657509133 	1.64711967128 	 s
 1.49754538843 	1.72087012009 	1.63584443356 	 s
 1.49754538843 	1.74569406768 	1.62459925923 	 s
 1.49754538843 	1.77105775372 	1.61338604042 	 s
 1.49754538843 	1.79697211323 	1.6022066995 	 s
 1.49754538843 	1.82344819029 	1.59106319179 	 s
 1.49754538843 	1.85049713172 	1.57995749621 	 s
 1.49754538843 	1.8781301793 	1.56889161919 	 s
 1.49754538843 	1.90635866149 	1.55786758655 	 s
 1.49754538843 	1.93519398649 	1.54688744389 	 s
 1.49754538843 	1.96464763315 	1.53595325132 	 s
 1.49754538843 	1.99473114195 	1.52506707979 	 s
 1.49754538843 	2.02545610564 	1.51423101053 	 s
 1.49754538843 	2.05683416013 	1.50344712795 	 s
 1.49754538843 	2.08887697454 	1.49271751946 	 s
 1.49754538843 	2.12159624112 	1.48204426743 	 s
 1.49754538843 	2.15500366462 	1.47142945014 	 s
 1.49754538843 	2.18911095267 	1.46087513337 	 s
 1.49754538843 	2.22392980515 	1.4503833707 	 s
 1.49754538843 	2.25947190252 	1.4399561966 	 s
 1.49754538843 	2.29574889754 	1.4295956223 	 s
 1.49754538843 	2.33277240294 	1.41930363391 	 s
 1.49754538843 	2.37055398149 	1.40908218601 	 s
 1.49754538843 	2.40910513695 	1.39893319868 	 s
 1.49754538843 	2.44843730248 	1.38885855355 	 s
 1.49754538843 	2.48856183297 	1.37886008893 	 s
 1.49754538843 	2.5294899941 	1.36893959669 	 s
 1.49754538843 	2.57123295469 	1.35909881762 	 s
 1.49754538843 	2.61380177779 	1.34933943863 	 s
 1.49754538843 	2.65720741392 	1.33966308744 	 s
 1.49754538843 	2.70146069164 	1.33007133087 	 s
 1.49754538843 	2.74657231396 	1.32056566992 	 s
 1.49754538843 	2.79255285089 	1.31114753735 	 s
 1.49754538843 	2.83941273413 	1.301818294 	 s
 1.49754538843 	2.88716225436 	1.29257922634 	 s
 1.49754538843 	2.93581155551 	1.28343154351 	 s
 1.49754538843 	2.98537063525 	1.27437637471 	 s
 1.49754538843 	3.03584934131 	1.26541476718 	 s
 1.49754538843 	3.08725737101 	1.25654768392 	 s
 1.49754538843 	3.13960427357 	1.24777600156 	 s
 1.49754538843 	3.19289944996 	1.23910050936 	 s
 1.49754538843 	3.24715215636 	1.2305219072 	 s
 1.49754538843 	3.30237150743 	1.22204080476 	 s
 1.49754538843 	3.3585664807 	1.21365772071 	 s
 1.49754538843 	3.41574592507 	1.2053730813 	 s
 1.49754538843 	3.47391856596 	1.19718722077 	 s
 1.49754538843 	3.5330930143 	1.1891003805 	 s
 1.49754538843 	3.59327777721 	1.18111270873 	 s
 1.49754538843 	3.65448126842 	1.1732242616 	 s
 1.49754538843 	3.71671181982 	1.16543500259 	 s
 1.49754538843 	3.77997769846 	1.15774480353 	 s
 1.49754538843 	3.84428711833 	1.1501534448 	 s
 1.49754538843 	3.90964825927 	1.14266061653 	 s
 1.49754538843 	3.97606928412 	1.13526591945 	 s
 1.49754538843 	4.04355835894 	1.12796886602 	 s
 1.49754538843 	4.11212367421 	1.12076888151 	 s
 1.49754538843 	4.18177346739 	1.11366530528 	 s
 1.49754538843 	4.25251604826 	1.10665739233 	 s
 1.49754538843 	4.32435982469 	1.09974431447 	 s
 1.49754538843 	4.39731333101 	1.09292516234 	 s
 1.49754538843 	4.47138525839 	1.08619894635 	 s
 1.49754538843 	4.54658448664 	1.0795645988 	 s
 1.49754538843 	4.62292011738 	1.07302097548 	 s
 1.49754538843 	4.70040151299 	1.06656685657 	 s


==> figures/fig14_dir/s2.0.dat <==
 2.0 	1.5 	2.08429248199 	 s
 2.0 	1.49 	2.09032519836 	 s
 2.0 	1.47996216882 	2.09647073926 	 s
 2.0 	1.46988765761 	2.10273197675 	 s
 2.0 	1.45977766328 	2.10911189462 	 s
 2.0 	1.44963341813 	2.11561358899 	 s
 2.0 	1.43945619441 	2.12224027078 	 s
 2.0 	1.42924730768 	2.12899526918 	 s
 2.0 	1.41900811878 	2.13588203673 	 s
 2.0 	1.40874003805 	2.142904152 	 s
 2.0 	1.39844452956 	2.1500653231 	 s
 2.0 	1.38812311617 	2.15736939012 	 s
 2.0 	1.37777738577 	2.16482032741 	 s
 2.0 	1.36740899806 	2.17242224493 	 s
 2.0 	1.35701969241 	2.18017938964 	 s
 2.0 	1.3466112971 	2.18809614444 	 s
 2.0 	1.33618573896 	2.19617702804 	 s
 2.0 	1.32574505463 	2.20442669298 	 s
 2.0 	1.31529140217 	2.21284992258 	 s
 2.0 	1.30482707443 	2.22145162676 	 s
 2.0 	1.29435451257 	2.23023683791 	 s
 2.0 	1.28387632073 	2.23921070445 	 s
 2.0 	1.27339528111 	2.24837848403 	 s
 2.0 	1.26291436979 	2.25774553585 	 s
 2.0 	1.252436773 	2.26731731244 	 s
 2.0 	1.24196590129 	2.27709934939 	 s
 2.0 	1.23150540962 	2.2870972577 	 s
 2.0 	1.22105920906 	2.29731671227 	 s
 2.0 	1.21063148448 	2.30776344215 	 s
 2.0 	1.20022670906 	2.31844322068 	 s
 2.0 	1.18984965795 	2.32936185612 	 s
 2.0 	1.17950542211 	2.34052518174 	 s
 2.0 	1.16919942049 	2.35193904792 	 s
 2.0 	1.158937412 	2.36360931375 	 s
 2.0 	1.14872550518 	2.37554184114 	 s
 2.0 	1.13857016833 	2.38774248921 	 s
 2.0 	1.12847823806 	2.40021711076 	 s
 2.0 	1.11845692683 	2.41297154914 	 s
 2.0 	1.10851383007 	2.42601163875 	 s
 2.0 	1.09865693226 	2.43934320576 	 s
 2.0 	1.0888946125 	2.45297207203 	 s
 2.0 	1.07923564921 	2.46690406094 	 s
 2.0 	1.06968922404 	2.48114500982 	 s
 2.0 	1.06026492677 	2.4957007724 	 s
 2.0 	1.0509727565 	2.51057724506 	 s
 2.0 	1.04182312454 	2.52578037736 	 s
 2.0 	1.03282685579 	2.54131620049 	 s
 2.0 	1.02399518623 	2.55719085283 	 s
 2.0 	1.01533976335 	2.5734106112 	 s
 2.0 	1.00687263915 	2.58998193898 	 s
 2.0 	0.998606264168 	2.60691151864 	 s
 2.0 	0.990553472961 	2.62420632839 	 s
 2.0 	0.982727469915 	2.64187367658 	 s
 2.0 	0.975141802265 	2.65992131433 	 s
 2.0 	0.967810330957 	2.67835748314 	 s
 2.0 	0.960747185147 	2.69719104886 	 s
 2.0 	0.953966708282 	2.71643158896 	 s
 2.0 	0.947483383304 	2.73608954731 	 s
 2.0 	0.9413117437 	2.75617635847 	 s
 2.0 	0.935466255327 	2.77670464765 	 s
 2.0 	0.92996117151 	2.79768837731 	 s
 2.0 	0.924810353521 	2.81914309879 	 s
 2.0 	0.920027049535 	2.84108612963 	 s
 2.0 	0.915623625396 	2.86353685656 	 s
 2.0 	0.911611242659 	2.88651691405 	 s
 2.0 	0.907999472757 	2.91005053671 	 s
 2.0 	0.904795846522 	2.93416469045 	 s
 2.0 	0.902005332578 	2.95888942688 	 s
 2.0 	0.89962974676 	2.98425789359 	 s
 2.0 	0.897667099035 	3.01030657059 	 s
 2.0 	0.896110892938 	3.03707497675 	 s
 2.0 	0.894949409618 	3.06460561931 	 s
 2.0 	0.894165016982 	3.09294323292 	 s
 2.0 	0.893733573166 	3.12213389405 	 s
 2.0 	0.893624008042 	3.1522235697 	 u
 # 2.0 	0.898673435253 	3.42862229672 	 s
 # 2.0 	0.899265899654 	3.46739317068 	 s
 # 2.0 	0.899716598329 	3.50681051603 	 s
 # 2.0 	0.900020071692 	3.54668935684 	 s
 # 2.0 	0.900187051725 	3.5867980478 	 s
 # 2.0 	0.900245319488 	3.62684865812 	 s

 2.0 	1.5 	2.08429248199 	 s
 2.0 	1.52 	2.07248580204 	 s
 2.0 	1.54044144321 	2.06075934956 	 s
 2.0 	1.56133071794 	2.0491132693 	 s
 2.0 	1.58267413535 	2.037547809 	 s
 2.0 	1.60447768909 	2.02606339259 	 s
 2.0 	1.62674709032 	2.01466059577 	 s
 2.0 	1.64948775869 	2.00334013672 	 s
 2.0 	1.67270482329 	1.99210285638 	 s
 2.0 	1.69640312723 	1.98094970489 	 s
 2.0 	1.72058724022 	1.96988172057 	 s
 2.0 	1.74526147765 	1.95890000245 	 s
 2.0 	1.77042991989 	1.94800569037 	 s
 2.0 	1.79609643959 	1.93719994089 	 s
 2.0 	1.82226473025 	1.92648390068 	 s
 2.0 	1.84893833517 	1.91585868788 	 s
 2.0 	1.87612068236 	1.90532536561 	 s
 2.0 	1.90381511566 	1.89488492847 	 s
 2.0 	1.93202493282 	1.88453827501 	 s
 2.0 	1.96075341796 	1.87428619872 	 s
 2.0 	1.99000387966 	1.86412937044 	 s
 2.0 	2.01977968635 	1.85406832563 	 s
 2.0 	2.05008430421 	1.84410344833 	 s
 2.0 	2.08092133211 	1.83423497091 	 s
 2.0 	2.11229454026 	1.82446295772 	 s
 2.0 	2.14420790642 	1.81478730296 	 s
 2.0 	2.17666565423 	1.80520772309 	 s
 2.0 	2.20967228809 	1.79572375799 	 s
 2.0 	2.24323263332 	1.78633476025 	 s
 2.0 	2.27735187372 	1.77703990172 	 s
 2.0 	2.31203558358 	1.76783817151 	 s
 2.0 	2.34728977277 	1.75872837244 	 s
 2.0 	2.38312091875 	1.74970912999 	 s
 2.0 	2.41953600429 	1.7407788878 	 s
 2.0 	2.45654255698 	1.73193591618 	 s
 2.0 	2.49414868341 	1.72317831403 	 s
 2.0 	2.53236310689 	1.71450401339 	 s
 2.0 	2.57119520358 	1.70591078583 	 s
 2.0 	2.61065503716 	1.69739624858 	 s
 2.0 	2.65075339451 	1.68895786946 	 s
 2.0 	2.69150181941 	1.68059297563 	 s
 2.0 	2.73291264659 	1.67229876131 	 s
 2.0 	2.77499903353 	1.66407229224 	 s
 2.0 	2.81777499282 	1.65591052039 	 s
 2.0 	2.86125542149 	1.64781028655 	 s
 2.0 	2.90545613153 	1.63976833243 	 s
 2.0 	2.95039387596 	1.63178131055 	 s
 2.0 	2.99608637703 	1.62384579276 	 s
 2.0 	3.04255234956 	1.61595828146 	 s
 2.0 	3.0898115262 	1.60811521841 	 s
 2.0 	3.13788467666 	1.60031299616 	 s
 2.0 	3.18679363027 	1.59254796875 	 s
 2.0 	3.23656129299 	1.58481646238 	 s
 2.0 	3.28721166438 	1.57711478684 	 s
 2.0 	3.33876985304 	1.56943924363 	 s
 2.0 	3.39126208986 	1.56178614167 	 s
 2.0 	3.44471574028 	1.55415180445 	 s
 2.0 	3.49915931362 	1.54653258163 	 s
 2.0 	3.55462247366 	1.53892486031 	 s
 2.0 	3.61113604461 	1.53132507522 	 s
 2.0 	3.66873201903 	1.5237297178 	 s
 2.0 	3.72744356356 	1.51613534832 	 s
 2.0 	3.78730502073 	1.50853860318 	 s
 2.0 	3.84835191726 	1.5009362061 	 s
 2.0 	3.9106209642 	1.49332497458 	 s
 2.0 	3.97415006088 	1.48570183094 	 s
 2.0 	4.03897829963 	1.47806380802 	 s
 2.0 	4.10514596542 	1.47040805756 	 s
 2.0 	4.17269454207 	1.46273185668 	 s
 2.0 	4.24166671484 	1.45503261442 	 s
 2.0 	4.31210637404 	1.44730787698 	 s
 2.0 	4.38405862158 	1.43955533332 	 s
 2.0 	4.45756977466 	1.43177281869 	 s


==> figures/fig14_dir/u0.5.dat <==
 0.561349919702 	0.558091255283 	2.93494021077 	 s
 0.561349919702 	0.549646225214 	2.99122660357 	 u
 0.561349919702 	0.542248895571 	3.04922336287 	 u
 0.561349919702 	0.536036044043 	3.10889858943 	 u
 0.561349919702 	0.53111555419 	3.17048804528 	 u
 0.561349919702 	0.527538522578 	3.23456614598 	 u
 0.561349919702 	0.525282998279 	3.30200848694 	 u
 0.561349919702 	0.524270057088 	3.40518595311 	 u
 # 0.561349919702 	0.524258868863 	3.45110059878 	 u
 # 0.561349919702 	0.525235629515 	3.53438879898 	 u
 # 0.561349919702 	0.526999794958 	3.62392096377 	 u
 # 0.561349919702 	0.529481313566 	3.71931830564 	 u
 # 0.561349919702 	0.532666491949 	3.81975820143 	 u
 # 0.561349919702 	0.536589890494 	3.92413653432 	 u
 # 0.561349919702 	0.541308547636 	4.03120199271 	 u
 # 0.561349919702 	0.546846895423 	4.13929553682 	 u
 # 0.561349919702 	0.553054831302 	4.24397721165 	 u
 # 0.561349919702 	0.559467642624 	4.33548620277 	 u

 0.561349919702 	1.58256241735 	1.44087644316 	 u
 0.561349919702 	1.60431486501 	1.42857605057 	 u
 0.561349919702 	1.62653450479 	1.41629887708 	 u
 0.561349919702 	1.64923254548 	1.40404693425 	 u
 0.561349919702 	1.67242045729 	1.39182226058 	 u
 0.561349919702 	1.69610997675 	1.3796269202 	 u
 0.561349919702 	1.72031311233 	1.36746299934 	 u
 0.561349919702 	1.74504214957 	1.35533260301 	 u
 0.561349919702 	1.77030965747 	1.34323785457 	 u
 0.561349919702 	1.79612849374 	1.33118088801 	 u
 0.561349919702 	1.82251181237 	1.31916384707 	 u
 0.561349919702 	1.84947306812 	1.30718888263 	 u
 0.561349919702 	1.87702602497 	1.29525814421 	 u
 0.561349919702 	1.90518476334 	1.2833737793 	 u
 0.561349919702 	1.93396368473 	1.27153792879 	 u
 0.561349919702 	1.96337752308 	1.25975271965 	 u
 0.561349919702 	1.9934413502 	1.24802026248 	 u
 0.561349919702 	2.02417058372 	1.23634264453 	 u
 0.561349919702 	2.05558099818 	1.22472192853 	 u
 0.561349919702 	2.08768873103 	1.21316014479 	 u
 0.561349919702 	2.12051029416 	1.2016592812 	 u
 0.561349919702 	2.15406258195 	1.19022129447 	 u
 0.561349919702 	2.18836288223 	1.1788480798 	 u
 0.561349919702 	2.22342888543 	1.16754149487 	 u
 0.561349919702 	2.25927869653 	1.15630332678 	 u
 0.561349919702 	2.29593084471 	1.1451353127 	 u
 0.561349919702 	2.33340429625 	1.13403911225 	 u
 0.561349919702 	2.37171846296 	1.12301632399 	 u
 0.561349919702 	2.41089321742 	1.11206846419 	 u
 0.561349919702 	2.45094890282 	1.10119697557 	 u
 0.561349919702 	2.49190634543 	1.09040321522 	 u
 0.561349919702 	2.53378686784 	1.07968845871 	 u
 0.561349919702 	2.5766122994 	1.0690538868 	 u
 0.561349919702 	2.62040499192 	1.05850059397 	 u
 0.561349919702 	2.66518782927 	1.04802957888 	 u
 0.561349919702 	2.71098424017 	1.03764174673 	 u
 0.561349919702 	2.75781821387 	1.02733790515 	 u
 0.561349919702 	2.80571430846 	1.01711876313 	 u
 0.561349919702 	2.85469766547 	1.00698493508 	 u
 0.561349919702 	2.90479402214 	0.996936928189 	 u
 0.561349919702 	2.95602972095 	0.986975166712 	 u
 0.561349919702 	3.00843172406 	0.977099962702 	 u
 0.561349919702 	3.06202762281 	0.967311539596 	 u
 0.561349919702 	3.11684564816 	0.957610025947 	 u
 0.561349919702 	3.17291468264 	0.94799545336 	 u
 0.561349919702 	3.23026426832 	0.938467770415 	 u
 0.561349919702 	3.28892461835 	0.9290268315 	 u
 0.561349919702 	3.34892662304 	0.919672410889 	 u
 0.561349919702 	3.41030186099 	0.91040420546 	 u
 0.561349919702 	3.47308260551 	0.90122182727 	 u
 0.561349919702 	3.53730183287 	0.892124824661 	 u
 0.561349919702 	3.60299322712 	0.88311267624 	 u
 0.561349919702 	3.67019118405 	0.874184794323 	 u
 0.561349919702 	3.73893082696 	0.865340542787 	 u
 0.561349919702 	3.80924799731 	0.856579228345 	 u
 0.561349919702 	3.88117927078 	0.847900115107 	 u
 0.561349919702 	3.95476195254 	0.839302420522 	 u
 0.561349919702 	4.03003408777 	0.830785337419 	 u
 0.561349919702 	4.10703445993 	0.822348027028 	 u
 0.561349919702 	4.18580259281 	0.813989629087 	 u
 0.561349919702 	4.26637875588 	0.805709267403 	 u
 0.561349919702 	4.34880396224 	0.797506062801 	 u
 0.561349919702 	4.4331199687 	0.789379126264 	 u
 0.561349919702 	4.51936928163 	0.781327573634 	 u
 0.561349919702 	4.60759515244 	0.773350529758 	 u
 0.561349919702 	4.69784157302 	0.765447139116 	 u
 0.561349919702 	4.79015328339 	0.757616558487 	 u
 0.561349919702 	4.88457576469 	0.749857976758 	 u
 0.561349919702 	4.98115523416 	0.742170605491 	 u


==> figures/fig14_dir/u1.0.dat <==
 1.00465142093 	0.560974820358 	3.0493494373 	 u
 1.00465142093 	0.556024884313 	3.10260614603 	 u
 1.00465142093 	0.55212214541 	3.15785535991 	 u
 1.00465142093 	0.549250337659 	3.21552603708 	 u
 1.00465142093 	0.547350605784 	3.2761323165 	 u
 1.00465142093 	0.546327194107 	3.34020526723 	 u
 1.00465142093 	0.545752337827 	3.4051915549 	 u
 # 1.00465142093 	0.546304281099 	3.4802839141 	 u
 # 1.00465142093 	0.547129754295 	3.55641441139 	 u
 # 1.00465142093 	0.548342940737 	3.63602672296 	 u
 # 1.00465142093 	0.549948759563 	3.71827763432 	 u
 # 1.00465142093 	0.551981139204 	3.80209501847 	 u
 # 1.00465142093 	0.554513189073 	3.88637068824 	 u
 # 1.00465142093 	0.557636248343 	3.97010045814 	 u

 1.00465142093 	4.06126811959 	0.911965778806 	 u
 1.00465142093 	4.13876871127 	0.903521240722 	 u
 1.00465142093 	4.21795915693 	0.895176545226 	 u
 1.00465142093 	4.29887049274 	0.88693217582 	 u
 1.00465142093 	4.38153392703 	0.878788554235 	 u
 1.00465142093 	4.46598081538 	0.870746040417 	 u
 1.00465142093 	4.5522426452 	0.862804933216 	 u
 1.00465142093 	4.64035100596 	0.854965471464 	 u
 1.00465142093 	4.73033756589 	0.847227834812 	 u
 1.00465142093 	4.82223405331 	0.839592144305 	 u
 1.00465142093 	4.91607222476 	0.832058463909 	 u
 1.00465142093 	5.01188384769 	0.824626800894 	 u


==> figures/fig14_dir/u1.5.dat <==
 1.49754538843 	0.680084116649 	4.25116437701 	 u
 1.49754538843 	0.682231775531 	4.25304097912 	 u
 1.49754538843 	0.683615840333 	4.2355283891 	 u
 1.49754538843 	0.683754721041 	4.19864876152 	 u
 1.49754538843 	0.683213374819 	4.15374581828 	 u


==> figures/fig14_dir/u2.0.dat <==
 2.0 	0.893624008042 	3.1522235697 	 u
 2.0 	0.893798197506 	3.18325610905 	 u
 2.0 	0.894211246863 	3.21527057724 	 u
 2.0 	0.894812314207 	3.2482979583 	 u
 2.0 	0.895546076644 	3.28235722997 	 u
 2.0 	0.896354918036 	3.31745095717 	 u
 2.0 	0.897181921853 	3.353560683 	 u
 2.0 	0.89797781928 	3.3906424107 	 u
 2.0	0.897977 	3.4051		 u

 # 2.0 	0.900240305542 	3.66647884013 	 u
 # 2.0 	0.900236343528 	3.70521764452 	 u
 # 2.0 	0.900320841816 	3.74242013581 	 u
 # 2.0 	0.900616009569 	3.77713628906 	 u
 # 2.0 	0.901309913873 	3.80782732681 	 u
 # 2.0 	0.902742692121 	3.83168517326 	 u
 # 2.0 	0.90567360734 	3.8428120496 	 u
 # 2.0 	0.912792671526 	3.82564811478 	 u
 # 2.0 	0.92979162567 	3.75912509221 	 u
 # 2.0 	0.961371850271 	3.66065677924 	 u
 # 2.0 	1.00895976232 	3.56173147505 	 u
 # 2.0 	1.07030476093 	3.47933638703 	 u
 # 2.0 	1.13316224768 	3.42518975008 	 u
 # 2.0 	1.17547530095 	3.40459099587 	 u
 # 2.0 	1.19298672779 	3.4071507598 	 u
 # 2.0 	1.19943723492 	3.41755754269 	 u
 # 2.0 	1.20643456244 	3.42555213344 	 u
 # 2.0 	1.21881395974 	3.42586831995 	 u
 # 2.0 	1.23813227218 	3.41618124095 	 u
 # 2.0 	1.26481273382 	3.39589903995 	 u
 # 2.0 	1.29890298185 	3.36539876977 	 u
 # 2.0 	1.34030455301 	3.3254898609 	 u
 # 2.0 	1.38882786661 	3.27699061925 	 u
 # 2.0 	1.44420795189 	3.22041656854 	 u
 # 2.0 	1.50612888293 	3.15581992288 	 u
 # 2.0 	1.57428448276 	3.08284586208 	 u
 # 2.0 	1.64851216454 	3.00123448075 	 u
 # 2.0 	1.72901700669 	2.9122321875 	 u
 # 2.0 	1.81659008125 	2.82026529706 	 u
 # 2.0 	1.91255014303 	2.73152339807 	 u
 # 2.0 	2.0181531775 	2.65018790102 	 u
 # 2.0 	2.13407290649 	2.5775378197 	 u
 # 2.0 	2.2605294846 	2.51320818981 	 u
 # 2.0 	2.39761435951 	2.45623761901 	 u
 # 2.0 	2.54547917374 	2.40555263791 	 u


==> figures/fig15_dir/om.dat <==
 2.0 	1.0 	1.78908184336 	 s
 2.0 	0.995 	1.79004064595 	 s
 2.0 	0.98995 	1.79100903658 	 s
 2.0 	0.984965012822 	1.79203819284 	 s
 2.0 	0.979930175772 	1.79307764066 	 s
 2.0 	0.974760301063 	1.79410342376 	 s
 2.0 	0.969593593052 	1.79516253602 	 s
 2.0 	0.964375217962 	1.7962322394 	 s
 2.0 	0.95910465912 	1.79731263981 	 s
 2.0 	0.953863231526 	1.79844429057 	 s
 2.0 	0.948569389656 	1.79958725784 	 s
 2.0 	0.943222609368 	1.80074165478 	 s
 2.0 	0.937822361276 	1.80190759569 	 s
 2.0 	0.932368110704 	1.80308519601 	 s
 2.0 	0.926859317626 	1.80427457233 	 s
 2.0 	0.921365756985 	1.80550942781 	 s
 2.0 	0.915817260738 	1.80675663183 	 s
 2.0 	0.910213279528 	1.8080163079 	 s
 2.0 	0.904606198973 	1.80931183449 	 s
 2.0 	0.898943047613 	1.81062031634 	 s
 2.0 	0.893223264738 	1.81194188301 	 s
 2.0 	0.887512426103 	1.81330787583 	 s
 2.0 	0.881744479081 	1.81468752858 	 s
 2.0 	0.875918852589 	1.81608097785 	 s
 2.0 	0.87009008813 	1.817508758 	 s
 2.0 	0.864203036026 	1.81895081594 	 s
 2.0 	0.858296778768 	1.82042878228 	 s
 2.0 	0.852331458938 	1.82192152828 	 s
 2.0 	0.846363714194 	1.8234485529 	 s
 2.0 	0.840336292002 	1.82499084777 	 s
 2.0 	0.83429409641 	1.82657172647 	 s
 2.0 	0.828191478863 	1.82816841396 	 s
 2.0 	0.822091382595 	1.82980208987 	 s
 2.0 	0.815930285365 	1.83145210253 	 s
 2.0 	0.809759565406 	1.83314349116 	 s
 2.0 	0.803527138247 	1.83485179368 	 s
 2.0 	0.797302867121 	1.83659991588 	 s
 2.0 	0.791016353283 	1.8383655193 	 s
 2.0 	0.784726125621 	1.84017538393 	 s
 2.0 	0.778372995683 	1.84200334721 	 s
 2.0 	0.772034365777 	1.84387405984 	 s
 2.0 	0.765632349572 	1.84576347959 	 s
 2.0 	0.759233311109 	1.84770010669 	 s
 2.0 	0.752770282261 	1.84965610005 	 s
 2.0 	0.746328809076 	1.85165783983 	 s
 2.0 	0.73982292116 	1.85367959701 	 s
 2.0 	0.73332749015 	1.85575152662 	 s
 2.0 	0.72676710483 	1.85784417552 	 s
 2.0 	0.720236021515 	1.85998559553 	 s
 2.0 	0.713639627368 	1.86214842975 	 s
 2.0 	0.707061938045 	1.86436436802 	 s
 2.0 	0.700418471829 	1.86660246567 	 s
 2.0 	0.693812696398 	1.86889233772 	 s
 2.0 	0.687140863213 	1.87120510849 	 s
 2.0 	0.68049670489 	1.87357381787 	 s
 2.0 	0.673786104983 	1.87596621434 	 s
 2.0 	0.667122148982 	1.87841330823 	 s
 2.0 	0.66039155342 	1.88088487306 	 s
 2.0 	0.653698248703 	1.88341503861 	 s
 2.0 	0.646938010939 	1.88597050583 	 s
 2.0 	0.640233826125 	1.88858344441 	 s
 2.0 	0.633462599464 	1.89122251238 	 s
 2.0 	0.626738820853 	1.8939225831 	 s
 2.0 	0.619947804456 	1.89664965452 	 s
 2.0 	0.613222569965 	1.89943674267 	 s
 2.0 	0.606430083129 	1.9022517017 	 s
 2.0 	0.59969561345 	1.90512970438 	 s
 2.0 	0.592893799074 	1.90803648709 	 s
 2.0 	0.586167658818 	1.91100551238 	 s
 2.0 	0.579406834869 	1.91401302232 	 s
 2.0 	0.572650051356 	1.9170674047 	 s
 2.0 	0.565898659791 	1.92016907767 	 s
 2.0 	0.55915398321 	1.92331843622 	 s
 2.0 	0.55241735334 	1.92651585883 	 s
 2.0 	0.545690105106 	1.92976170526 	 s
 2.0 	0.538973575702 	1.93305631539 	 s
 2.0 	0.532269103369 	1.93640000778 	 s
 2.0 	0.525578026643 	1.93979307822 	 s
 2.0 	0.518901683383 	1.94323579833 	 s
 2.0 	0.512241409812 	1.94672841393 	 s
 2.0 	0.505598540034 	1.95027114344 	 s
 2.0 	0.498974405173 	1.95386417613 	 s
 2.0 	0.492370332885 	1.95750767036 	 s
 2.0 	0.485787646896 	1.96120175164 	 s
 2.0 	0.4792276666 	1.96494651074 	 s
 2.0 	0.472691707027 	1.96874200148 	 s
 2.0 	0.466181078326 	1.97258823868 	 s
 2.0 	0.45969708611 	1.97648519587 	 s
 2.0 	0.453241031285 	1.9804328029 	 s
 2.0 	0.446814210384 	1.98443094351 	 s
 2.0 	0.440417915762 	1.9884794528 	 s
 2.0 	0.434053436086 	1.99257811458 	 s
 2.0 	0.427722056601 	1.99672665874 	 s
 2.0 	0.421425059918 	2.0009247584 	 s
 2.0 	0.415163726397 	2.00517202722 	 s
 2.0 	0.40893933498 	2.00946801646 	 s
 2.0 	0.402753163584 	2.01381221217 	 s
 2.0 	0.396606489935 	2.01820403248 	 s
 2.0 	0.390500592088 	2.02264282464 	 s
 2.0 	0.384436749034 	2.02712786254 	 s
 2.0 	0.37841624107 	2.03165834394 	 s
 2.0 	0.372440349945 	2.03623338848 	 s
 2.0 	0.366510359366 	2.04085203505 	 s
 2.0 	0.36062755449 	2.04551324028 	 s
 2.0 	0.354793221708 	2.05021587709 	 s
 2.0 	0.349008648005 	2.05495873338 	 s
 2.0 	0.343275119933 	2.05974051148 	 s
 2.0 	0.337593922043 	2.06455982837 	 s
 2.0 	0.331966335144 	2.06941521606 	 s
 2.0 	0.326393634126 	2.07430512284 	 s
 2.0 	0.320877084854 	2.07922791556 	 s
 2.0 	0.315417941229 	2.08418188222 	 s
 2.0 	0.310017441152 	2.08916523613 	 s
 2.0 	0.304676802368 	2.09417612004 	 s
 2.0 	0.299397217621 	2.09921261217 	 s
 2.0 	0.294179849713 	2.10427273242 	 s
 2.0 	0.289025825445 	2.10935444993 	 s
 2.0 	0.283936230283 	2.11445569125 	 s
 2.0 	0.278912101993 	2.11957434939 	 s
 2.0 	0.273954424288 	2.12470829376 	 s
 2.0 	0.269064120671 	2.12985538052 	 s
 2.0 	0.264242048444 	2.13501346308 	 s
 2.0 	0.259488992311 	2.14018040397 	 s
 2.0 	0.254805659283 	2.14535408541 	 s
 2.0 	0.250192672962 	2.15053242146 	 s
 2.0 	0.245650569267 	2.15571336844 	 s
 2.0 	0.241179792583 	2.1608949362 	 s
 2.0 	0.236780692375 	2.16607519799 	 s
 2.0 	0.232453520841 	2.17125230056 	 s
 2.0 	0.228198431846 	2.17642447208 	 s
 2.0 	0.224015479813 	2.18159003063 	 s
 2.0 	0.219904620528 	2.18674739049 	 s
 2.0 	0.215865712143 	2.19189506784 	 s
 2.0 	0.211898517399 	2.19703168526 	 s
 2.0 	0.208002706363 	2.202155975 	 s
 2.0 	0.204177860395 	2.20726678069 	 s
 2.0 	0.200423475833 	2.21236305905 	 s
 2.0 	0.196738969169 	2.21744387937 	 s
 2.0 	0.193123682195 	2.22250842258 	 s
 2.0 	0.189576887867 	2.22755597842 	 s
 2.0 	0.186097794997 	2.23258594583 	 s
 2.0 	0.182685555641 	2.23759782534 	 s
 2.0 	0.179339270404 	2.2425912176 	 s
 2.0 	0.176057994268 	2.2475658186 	 s
 2.0 	0.172840742828 	2.25252141466 	 s
 2.0 	0.169686497695 	2.25745787749 	 s
 2.0 	0.166594212295 	2.26237515873 	 s
 2.0 	0.163562816951 	2.26727328473 	 s
 2.0 	0.160591223778 	2.27215235142 	 s
 2.0 	0.157678331478 	2.2770125185 	 s
 2.0 	0.15482302948 	2.28185400483 	 s
 2.0 	0.152024202054 	2.28667708282 	 s
 2.0 	0.149280731859 	2.29148207383 	 s
 2.0 	0.146591503196 	2.2962693434 	 s
 2.0 	0.143955405003 	2.30103929682 	 s
 2.0 	0.141371333526 	2.30579237483 	 s
 2.0 	0.13883819455 	2.31052904973 	 s
 2.0 	0.136354905523 	2.31524982163 	 s
 2.0 	0.133920397256 	2.31995521493 	 s
 2.0 	0.131533615516 	2.32464577516 	 s
 2.0 	0.129193522273 	2.32932206584 	 s
 2.0 	0.126899096677 	2.33398466606 	 s
 2.0 	0.124649336139 	2.33863416742 	 s
 2.0 	0.122443256874 	2.34327117217 	 s
 2.0 	0.120279894449 	2.34789629084 	 s
 2.0 	0.118158304135 	2.35251014059 	 s
 2.0 	0.1160775618 	2.35711334177 	 s
 2.0 	0.114036763037 	2.36170651896 	 s
 2.0 	0.112035023904 	2.36629029768 	 s
 2.0 	0.110071480912 	2.37086530312 	 s
 2.0 	0.108145290757 	2.37543215917 	 s
 2.0 	0.106255630348 	2.37999148708 	 s
 2.0 	0.104401696562 	2.38454390425 	 s
 2.0 	0.10258270606 	2.38909002321 	 s
 2.0 	0.100797895007 	2.39363045069 	 s
 2.0 	0.0990465188916 	2.39816578653 	 s
 2.0 	0.0973278521924 	2.40269662271 	 s
 2.0 	0.0956411880937 	2.40722354266 	 s
 2.0 	0.093985838244 	2.41174712004 	 s
 2.0 	0.0923611324538 	2.41626791806 	 s
 2.0 	0.0907664183659 	2.42078648867 	 s
 2.0 	0.0892010613339 	2.42530337121 	 s
 2.0 	0.0876644439928 	2.42981909205 	 s
 2.0 	0.0861559661358 	2.43433416323 	 s
 2.0 	0.0846750445219 	2.43884908161 	 s
 2.0 	0.0832211126076 	2.4433643278 	 s
 2.0 	0.0817936204405 	2.44788036517 	 s
 2.0 	0.0803920345117 	2.45239763854 	 s
 2.0 	0.0790158376695 	2.45691657309 	 s
 2.0 	0.0776645289499 	2.46143757336 	 s
 2.0 	0.0763376236266 	2.46596102161 	 s
 2.0 	0.0750346532892 	2.47048727608 	 s
 2.0 	0.0737551656909 	2.47501667027 	 s
 2.0 	0.0724987249138 	2.47954951086 	 s
 2.0 	0.0712649114519 	2.48408607624 	 s
 2.0 	0.0700533223509 	2.48862661467 	 s
 2.0 	0.0688635713675 	2.49317134267 	 s
 2.0 	0.0676952892266 	2.49772044269 	 s
 2.0 	0.0665481238318 	2.50227406149 	 s
 2.0 	0.0654217406172 	2.50683230765 	 s
 2.0 	0.0643158228015 	2.51139524969 	 s
 2.0 	0.0632300718254 	2.5159629135 	 s
 2.0 	0.0621642077212 	2.5205352801 	 s
 2.0 	0.061117969541 	2.52511228313 	 s
 2.0 	0.0600911158411 	2.52969380635 	 s
 2.0 	0.0590834251418 	2.53427968088 	 s
 2.0 	0.058094696485 	2.53886968371 	 s
 2.0 	0.057124749905 	2.54346353279 	 s
 2.0 	0.0561734270416 	2.54806088659 	 s
 2.0 	0.055240591635 	2.55266134066 	 s
 2.0 	0.0543261300609 	2.55726442535 	 s
 2.0 	0.0534299518361 	2.56186960358 	 s
 2.0 	0.0525519901065 	2.56647626872 	 s
 2.0 	0.0516922020998 	2.57108374259 	 s
 2.0 	0.0508505695177 	2.57569127406 	 s
 2.0 	0.050027098751 	2.58029803825 	 s
 2.0 	0.0492218211778 	2.58490313534 	 s
 2.0 	0.0484347931616 	2.58950559103 	 s
 2.0 	0.0476660960923 	2.59410435681 	 s
 2.0 	0.0469158360203 	2.59869831175 	 s
 2.0 	0.0461841433591 	2.60328626469 	 s
 2.0 	0.0454711722358 	2.60786695727 	 s
 2.0 	0.0447770996233 	2.61243906894 	 s
 2.0 	0.0441021242728 	2.61700122193 	 s
 2.0 	0.0434464653629 	2.62155198846 	 s
 2.0 	0.0428103608698 	2.62608989887 	 s
 2.0 	0.0421940657085 	2.63061345078 	 s
 2.0 	0.0415978495438 	2.63512112043 	 s
 2.0 	0.0410219944424 	2.63961137425 	 s
 2.0 	0.0404667922163 	2.64408268279 	 s
 2.0 	0.0399325416172 	2.64853353456 	 s
 2.0 	0.039419545426 	2.65296245155 	 s
 2.0 	0.038928107383 	2.65736800523 	 s
 2.0 	0.0384585291087 	2.66174883305 	 s
 2.0 	0.0380111071329 	2.66610365467 	 s
 2.0 	0.0375861299419 	2.67043128853 	 s
 2.0 	0.037183875338 	2.67473066758 	 s
 2.0 	0.0368046079703 	2.67900085351 	 s
 2.0 	0.036448577261 	2.68324105146 	 s
 2.0 	0.0361160156745 	2.68745062121 	 s
 2.0 	0.0358071375787 	2.69162908759 	 s
 2.0 	0.0355221383206 	2.69577614993 	 s
 2.0 	0.0352611940952 	2.69989168682 	 s
 2.0 	0.0350244621141 	2.70397576149 	 s
 2.0 	0.0348120813546 	2.70802862366 	 s
 2.0 	0.0346241736982 	2.71205070945 	 s
 2.0 	0.0344608455782 	2.71604264001 	 s
 2.0 	0.0343221898952 	2.72000521795 	 s
 2.0 	0.0342082883137 	2.72393942269 	 s
 2.0 	0.0341192137188 	2.72784640495 	 s
 2.0 	0.0340550329321 	2.73172747985 	 s
 2.0 	0.0340158094558 	2.73558411976 	 s
 2.0 	0.0340016063063 	2.73941794746 	 s
 2.0 	0.0340124888231 	2.74323072823 	 u
 2.0 	0.0340485274049 	2.74702436325 	 u
 2.0 	0.034109800115 	2.7508008819 	 u
 2.0 	0.0341963953173 	2.75456243975 	 u
 2.0 	0.0343084137613 	2.75831130716 	 u
 2.0 	0.0344459708991 	2.76204986883 	 u
 2.0 	0.0346091987646 	2.76578061881 	 u
 2.0 	0.0347982476694 	2.76950615763 	 u
 2.0 	0.0350132878141 	2.77322918976 	 u
 2.0 	0.0352545105022 	2.77695252192 	 u
 2.0 	0.0355221293652 	2.78067905888 	 u
 2.0 	0.0358163810958 	2.78441181192 	 u
 2.0 	0.0361375265595 	2.7881538847 	 u
 2.0 	0.0364858512646 	2.79190847988 	 u
 2.0 	0.0368616659523 	2.79567889569 	 u
 2.0 	0.0372653070787 	2.79946852375 	 u
 2.0 	0.0376971372582 	2.80328084571 	 u
 2.0 	0.0381575456617 	2.8071194293 	 u
 2.0 	0.0386469484919 	2.8109879226 	 u
 2.0 	0.0391657894882 	2.81489004432 	 u
 2.0 	0.0397145404709 	2.81882958561 	 u
 2.0 	0.0402937022328 	2.82281038437 	 u
 2.0 	0.0409038053687 	2.82683632277 	 u
 2.0 	0.0415454114688 	2.83091131079 	 u
 2.0 	0.0422191145361 	2.83503927 	 u
 2.0 	0.0429255426795 	2.83922411598 	 u
 2.0 	0.0436653600835 	2.84346973982 	 u
 2.0 	0.0444392693371 	2.84777998688 	 u
 2.0 	0.0452480140336 	2.85215863632 	 u
 2.0 	0.0460923816744 	2.85660937912 	 u
 2.0 	0.0469732068875 	2.86113579533 	 u
 2.0 	0.047891374743 	2.86574133314 	 u
 2.0 	0.0488478243895 	2.87042928624 	 u
 2.0 	0.0498435526148 	2.87520277292 	 u
 2.0 	0.0508796174571 	2.8800647105 	 u
 2.0 	0.0519571414294 	2.88501781637 	 u
 2.0 	0.0530773148035 	2.89006455991 	 u
 2.0 	0.0542413978963 	2.89520716353 	 u
 2.0 	0.055450722822 	2.90044758093 	 u
 2.0 	0.0567066939678 	2.90578748239 	 u
 2.0 	0.0580107872497 	2.91122823936 	 u
 2.0 	0.0593645472465 	2.91677091136 	 u
 2.0 	0.0607695821448 	2.92241623821 	 u
 2.0 	0.0622275556796 	2.92816463776 	 u
 2.0 	0.0637401761319 	2.93401620555 	 u
 2.0 	0.0653091792911 	2.93997078039 	 u
 2.0 	0.0669363113557 	2.94602796823 	 u
 2.0 	0.0686233044125 	2.95218730562 	 u
 2.0 	0.0703718529434 	2.95844850101 	 u
 2.0 	0.0721835945515 	2.96481187471 	 u
 2.0 	0.0740601090495 	2.97127913033 	 u
 2.0 	0.0760029587586 	2.97785472447 	 u
 2.0 	0.0780138320515 	2.98454826844 	 u
 2.0 	0.0800948848891 	2.99137889902 	 u
 2.0 	0.0822494920152 	2.99838336868 	 u
 2.0 	0.0844837581216 	3.00563134539 	 u
 2.0 	0.0868091814669 	3.01325416825 	 u
 2.0 	0.0892453982121 	3.02149240204 	 u
 2.0 	0.0918115155194 	3.03072433314 	 u
 2.0 	0.094459585126 	3.04120572479 	 u
 2.0 	0.0969911580917 	3.05250678372 	 u
 2.0 	0.0991581614002 	3.06364355898 	 u
 2.0 	0.100813405565 	3.07391070232 	 u
 2.0 	0.101882474794 	3.0829374785 	 u
 2.0 	0.102404779685 	3.09072651825 	 u
 2.0 	0.102465160463 	3.09747341725 	 u
 2.0 	0.102282190476 	3.10382600201 	 u
 2.0 	0.102243569741 	3.11103376054 	 u
 2.0 	0.102852432521 	3.12058142459 	 u
 2.0 	0.104167208215 	3.13223370187 	 u
 2.0 	0.105729252146 	3.14462658859 	 u
 2.0 	0.107211774492 	3.15710090227 	 u
 2.0 	0.10848364765 	3.16944197536 	 u
 2.0 	0.109574563797 	3.18171574997 	 u
 2.0 	0.110625175252 	3.19421593913 	 u
 2.0 	0.111790712477 	3.2072590049 	 u
 2.0 	0.113104256291 	3.22085620387 	 u
 2.0 	0.114418841601 	3.2347249157 	 u
 2.0 	0.115549810445 	3.24855942193 	 u
 2.0 	0.116338485852 	3.26208474637 	 u
 2.0 	0.116689175351 	3.27503843997 	 u
 2.0 	0.116508280936 	3.28708150298 	 u
 2.0 	0.115677685296 	3.29772670575 	 u
 2.0 	0.114093455042 	3.30639714148 	 u
 2.0 	0.111754418715 	3.312669932 	 u
 2.0 	0.108782853726 	3.31648288656 	 u
 2.0 	0.105361133459 	3.31811013117 	 u
 2.0 	0.101668650283 	3.31801873375 	 u
 2.0 	0.0978534179071 	3.31675337894 	 u
 2.0 	0.0940255183267 	3.3148568572 	 u
 2.0 	0.0902472610399 	3.31271314721 	 u
 2.0 	0.0865273623975 	3.3103764792 	 u
 2.0 	0.0828185286506 	3.30753661888 	 u
 2.0 	0.0790882729911 	3.30385256442 	 u
 2.0 	0.0753636141245 	3.29914663357 	 u
 2.0 	0.0717178954644 	3.29339326902 	 u
 2.0 	0.0682375412368 	3.28662555912 	 u
 2.0 	0.0650013502216 	3.27890541877 	 u
 2.0 	0.0620687040993 	3.27032177803 	 u
 2.0 	0.0594676766873 	3.26100161405 	 u

==> figures/fig15_dir/om2.dat <==
 2.0 	1.0 	1.78908184336 	 s
 2.0 	0.995 	1.79004064595 	 s
 2.0 	0.98995 	1.79100903658 	 s
 2.0 	0.984965012822 	1.79203819284 	 s
 2.0 	0.979930175772 	1.79307764066 	 s
 2.0 	0.974760301063 	1.79410342376 	 s
 2.0 	0.969593593052 	1.79516253602 	 s
 2.0 	0.964375217962 	1.7962322394 	 s
 2.0 	0.95910465912 	1.79731263981 	 s
 2.0 	0.953863231526 	1.79844429057 	 s
 2.0 	0.948569389656 	1.79958725784 	 s
 2.0 	0.943222609368 	1.80074165478 	 s
 2.0 	0.937822361276 	1.80190759569 	 s
 2.0 	0.932368110704 	1.80308519601 	 s
 2.0 	0.926859317626 	1.80427457233 	 s
 2.0 	0.921365756985 	1.80550942781 	 s
 2.0 	0.915817260738 	1.80675663183 	 s
 2.0 	0.910213279528 	1.8080163079 	 s
 2.0 	0.904606198973 	1.80931183449 	 s
 2.0 	0.898943047613 	1.81062031634 	 s
 2.0 	0.893223264738 	1.81194188301 	 s
 2.0 	0.887512426103 	1.81330787583 	 s
 2.0 	0.881744479081 	1.81468752858 	 s
 2.0 	0.875918852589 	1.81608097785 	 s
 2.0 	0.87009008813 	1.817508758 	 s
 2.0 	0.864203036026 	1.81895081594 	 s
 2.0 	0.858296778768 	1.82042878228 	 s
 2.0 	0.852331458938 	1.82192152828 	 s
 2.0 	0.846363714194 	1.8234485529 	 s
 2.0 	0.840336292002 	1.82499084777 	 s
 2.0 	0.83429409641 	1.82657172647 	 s
 2.0 	0.828191478863 	1.82816841396 	 s
 2.0 	0.822091382595 	1.82980208987 	 s
 2.0 	0.815930285365 	1.83145210253 	 s
 2.0 	0.809759565406 	1.83314349116 	 s
 2.0 	0.803527138247 	1.83485179368 	 s
 2.0 	0.797302867121 	1.83659991588 	 s
 2.0 	0.791016353283 	1.8383655193 	 s
 2.0 	0.784726125621 	1.84017538393 	 s
 2.0 	0.778372995683 	1.84200334721 	 s
 2.0 	0.772034365777 	1.84387405984 	 s
 2.0 	0.765632349572 	1.84576347959 	 s
 2.0 	0.759233311109 	1.84770010669 	 s
 2.0 	0.752770282261 	1.84965610005 	 s
 2.0 	0.746328809076 	1.85165783983 	 s
 2.0 	0.73982292116 	1.85367959701 	 s
 2.0 	0.73332749015 	1.85575152662 	 s
 2.0 	0.72676710483 	1.85784417552 	 s
 2.0 	0.720236021515 	1.85998559553 	 s
 2.0 	0.713639627368 	1.86214842975 	 s
 2.0 	0.707061938045 	1.86436436802 	 s
 2.0 	0.700418471829 	1.86660246567 	 s
 2.0 	0.693812696398 	1.86889233772 	 s
 2.0 	0.687140863213 	1.87120510849 	 s
 2.0 	0.68049670489 	1.87357381787 	 s
 2.0 	0.673786104983 	1.87596621434 	 s
 2.0 	0.667122148982 	1.87841330823 	 s
 2.0 	0.66039155342 	1.88088487306 	 s
 2.0 	0.653698248703 	1.88341503861 	 s
 2.0 	0.646938010939 	1.88597050583 	 s
 2.0 	0.640233826125 	1.88858344441 	 s
 2.0 	0.633462599464 	1.89122251238 	 s
 2.0 	0.626738820853 	1.8939225831 	 s
 2.0 	0.619947804456 	1.89664965452 	 s
 2.0 	0.613222569965 	1.89943674267 	 s
 2.0 	0.606430083129 	1.9022517017 	 s
 2.0 	0.59969561345 	1.90512970438 	 s
 2.0 	0.592893799074 	1.90803648709 	 s
 2.0 	0.586167658818 	1.91100551238 	 s
 2.0 	0.579406834869 	1.91401302232 	 s
 2.0 	0.572650051356 	1.9170674047 	 s
 2.0 	0.565898659791 	1.92016907767 	 s
 2.0 	0.55915398321 	1.92331843622 	 s
 2.0 	0.55241735334 	1.92651585883 	 s
 2.0 	0.545690105106 	1.92976170526 	 s
 2.0 	0.538973575702 	1.93305631539 	 s
 2.0 	0.532269103369 	1.93640000778 	 s
 2.0 	0.525578026643 	1.93979307822 	 s
 2.0 	0.518901683383 	1.94323579833 	 s
 2.0 	0.512241409812 	1.94672841393 	 s
 2.0 	0.505598540034 	1.95027114344 	 s
 2.0 	0.498974405173 	1.95386417613 	 s
 2.0 	0.492370332885 	1.95750767036 	 s
 2.0 	0.485787646896 	1.96120175164 	 s
 2.0 	0.4792276666 	1.96494651074 	 s
 2.0 	0.472691707027 	1.96874200148 	 s
 2.0 	0.466181078326 	1.97258823868 	 s
 2.0 	0.45969708611 	1.97648519587 	 s
 2.0 	0.453241031285 	1.9804328029 	 s
 2.0 	0.446814210384 	1.98443094351 	 s
 2.0 	0.440417915762 	1.9884794528 	 s
 2.0 	0.434053436086 	1.99257811458 	 s
 2.0 	0.427722056601 	1.99672665874 	 s
 2.0 	0.421425059918 	2.0009247584 	 s
 2.0 	0.415163726397 	2.00517202722 	 s
 2.0 	0.40893933498 	2.00946801646 	 s
 2.0 	0.402753163584 	2.01381221217 	 s
 2.0 	0.396606489935 	2.01820403248 	 s
 2.0 	0.390500592088 	2.02264282464 	 s
 2.0 	0.384436749034 	2.02712786254 	 s
 2.0 	0.37841624107 	2.03165834394 	 s
 2.0 	0.372440349945 	2.03623338848 	 s
 2.0 	0.366510359366 	2.04085203505 	 s
 2.0 	0.36062755449 	2.04551324028 	 s
 2.0 	0.354793221708 	2.05021587709 	 s
 2.0 	0.349008648005 	2.05495873338 	 s
 2.0 	0.343275119933 	2.05974051148 	 s
 2.0 	0.337593922043 	2.06455982837 	 s
 2.0 	0.331966335144 	2.06941521606 	 s
 2.0 	0.326393634126 	2.07430512284 	 s
 2.0 	0.320877084854 	2.07922791556 	 s
 2.0 	0.315417941229 	2.08418188222 	 s
 2.0 	0.310017441152 	2.08916523613 	 s
 2.0 	0.304676802368 	2.09417612004 	 s
 2.0 	0.299397217621 	2.09921261217 	 s
 2.0 	0.294179849713 	2.10427273242 	 s
 2.0 	0.289025825445 	2.10935444993 	 s
 2.0 	0.283936230283 	2.11445569125 	 s
 2.0 	0.278912101993 	2.11957434939 	 s
 2.0 	0.273954424288 	2.12470829376 	 s
 2.0 	0.269064120671 	2.12985538052 	 s
 2.0 	0.264242048444 	2.13501346308 	 s
 2.0 	0.259488992311 	2.14018040397 	 s
 2.0 	0.254805659283 	2.14535408541 	 s
 2.0 	0.250192672962 	2.15053242146 	 s
 2.0 	0.245650569267 	2.15571336844 	 s
 2.0 	0.241179792583 	2.1608949362 	 s
 2.0 	0.236780692375 	2.16607519799 	 s
 2.0 	0.232453520841 	2.17125230056 	 s
 2.0 	0.228198431846 	2.17642447208 	 s
 2.0 	0.224015479813 	2.18159003063 	 s
 2.0 	0.219904620528 	2.18674739049 	 s
 2.0 	0.215865712143 	2.19189506784 	 s
 2.0 	0.211898517399 	2.19703168526 	 s
 2.0 	0.208002706363 	2.202155975 	 s
 2.0 	0.204177860395 	2.20726678069 	 s
 2.0 	0.200423475833 	2.21236305905 	 s
 2.0 	0.196738969169 	2.21744387937 	 s
 2.0 	0.193123682195 	2.22250842258 	 s
 2.0 	0.189576887867 	2.22755597842 	 s
 2.0 	0.186097794997 	2.23258594583 	 s
 2.0 	0.182685555641 	2.23759782534 	 s
 2.0 	0.179339270404 	2.2425912176 	 s
 2.0 	0.176057994268 	2.2475658186 	 s
 2.0 	0.172840742828 	2.25252141466 	 s
 2.0 	0.169686497695 	2.25745787749 	 s
 2.0 	0.166594212295 	2.26237515873 	 s
 2.0 	0.163562816951 	2.26727328473 	 s
 2.0 	0.160591223778 	2.27215235142 	 s
 2.0 	0.157678331478 	2.2770125185 	 s
 2.0 	0.15482302948 	2.28185400483 	 s
 2.0 	0.152024202054 	2.28667708282 	 s
 2.0 	0.149280731859 	2.29148207383 	 s
 2.0 	0.146591503196 	2.2962693434 	 s
 2.0 	0.143955405003 	2.30103929682 	 s
 2.0 	0.141371333526 	2.30579237483 	 s
 2.0 	0.13883819455 	2.31052904973 	 s
 2.0 	0.136354905523 	2.31524982163 	 s
 2.0 	0.133920397256 	2.31995521493 	 s
 2.0 	0.131533615516 	2.32464577516 	 s
 2.0 	0.129193522273 	2.32932206584 	 s
 2.0 	0.126899096677 	2.33398466606 	 s
 2.0 	0.124649336139 	2.33863416742 	 s
 2.0 	0.122443256874 	2.34327117217 	 s
 2.0 	0.120279894449 	2.34789629084 	 s
 2.0 	0.118158304135 	2.35251014059 	 s
 2.0 	0.1160775618 	2.35711334177 	 s
 2.0 	0.114036763037 	2.36170651896 	 s
 2.0 	0.112035023904 	2.36629029768 	 s
 2.0 	0.110071480912 	2.37086530312 	 s
 2.0 	0.108145290757 	2.37543215917 	 s
 2.0 	0.106255630348 	2.37999148708 	 s
 2.0 	0.104401696562 	2.38454390425 	 s
 2.0 	0.10258270606 	2.38909002321 	 s
 2.0 	0.100797895007 	2.39363045069 	 s
 2.0 	0.0990465188916 	2.39816578653 	 s
 2.0 	0.0973278521924 	2.40269662271 	 s
 2.0 	0.0956411880937 	2.40722354266 	 s
 2.0 	0.093985838244 	2.41174712004 	 s
 2.0 	0.0923611324538 	2.41626791806 	 s
 2.0 	0.0907664183659 	2.42078648867 	 s
 2.0 	0.0892010613339 	2.42530337121 	 s
 2.0 	0.0876644439928 	2.42981909205 	 s
 2.0 	0.0861559661358 	2.43433416323 	 s
 2.0 	0.0846750445219 	2.43884908161 	 s
 2.0 	0.0832211126076 	2.4433643278 	 s
 2.0 	0.0817936204405 	2.44788036517 	 s
 2.0 	0.0803920345117 	2.45239763854 	 s
 2.0 	0.0790158376695 	2.45691657309 	 s
 2.0 	0.0776645289499 	2.46143757336 	 s
 2.0 	0.0763376236266 	2.46596102161 	 s
 2.0 	0.0750346532892 	2.47048727608 	 s
 2.0 	0.0737551656909 	2.47501667027 	 s
 2.0 	0.0724987249138 	2.47954951086 	 s
 2.0 	0.0712649114519 	2.48408607624 	 s
 2.0 	0.0700533223509 	2.48862661467 	 s
 2.0 	0.0688635713675 	2.49317134267 	 s
 2.0 	0.0676952892266 	2.49772044269 	 s
 2.0 	0.0665481238318 	2.50227406149 	 s
 2.0 	0.0654217406172 	2.50683230765 	 s
 2.0 	0.0643158228015 	2.51139524969 	 s
 2.0 	0.0632300718254 	2.5159629135 	 s
 2.0 	0.0621642077212 	2.5205352801 	 s
 2.0 	0.061117969541 	2.52511228313 	 s
 2.0 	0.0600911158411 	2.52969380635 	 s
 2.0 	0.0590834251418 	2.53427968088 	 s
 2.0 	0.058094696485 	2.53886968371 	 s
 2.0 	0.057124749905 	2.54346353279 	 s
 2.0 	0.0561734270416 	2.54806088659 	 s
 2.0 	0.055240591635 	2.55266134066 	 s
 2.0 	0.0543261300609 	2.55726442535 	 s
 2.0 	0.0534299518361 	2.56186960358 	 s
 2.0 	0.0525519901065 	2.56647626872 	 s
 2.0 	0.0516922020998 	2.57108374259 	 s
 2.0 	0.0508505695177 	2.57569127406 	 s
 2.0 	0.050027098751 	2.58029803825 	 s
 2.0 	0.0492218211778 	2.58490313534 	 s
 2.0 	0.0484347931616 	2.58950559103 	 s
 2.0 	0.0476660960923 	2.59410435681 	 s
 2.0 	0.0469158360203 	2.59869831175 	 s
 2.0 	0.0461841433591 	2.60328626469 	 s
 2.0 	0.0454711722358 	2.60786695727 	 s
 2.0 	0.0447770996233 	2.61243906894 	 s
 2.0 	0.0441021242728 	2.61700122193 	 s
 2.0 	0.0434464653629 	2.62155198846 	 s
 2.0 	0.0428103608698 	2.62608989887 	 s
 2.0 	0.0421940657085 	2.63061345078 	 s
 2.0 	0.0415978495438 	2.63512112043 	 s
 2.0 	0.0410219944424 	2.63961137425 	 s
 2.0 	0.0404667922163 	2.64408268279 	 s
 2.0 	0.0399325416172 	2.64853353456 	 s
 2.0 	0.039419545426 	2.65296245155 	 s
 2.0 	0.038928107383 	2.65736800523 	 s
 2.0 	0.0384585291087 	2.66174883305 	 s
 2.0 	0.0380111071329 	2.66610365467 	 s
 2.0 	0.0375861299419 	2.67043128853 	 s
 2.0 	0.037183875338 	2.67473066758 	 s
 2.0 	0.0368046079703 	2.67900085351 	 s
 2.0 	0.036448577261 	2.68324105146 	 s
 2.0 	0.0361160156745 	2.68745062121 	 s
 2.0 	0.0358071375787 	2.69162908759 	 s
 2.0 	0.0355221383206 	2.69577614993 	 s
 2.0 	0.0352611940952 	2.69989168682 	 s
 2.0 	0.0350244621141 	2.70397576149 	 s
 2.0 	0.0348120813546 	2.70802862366 	 s
 2.0 	0.0346241736982 	2.71205070945 	 s
 2.0 	0.0344608455782 	2.71604264001 	 s
 2.0 	0.0343221898952 	2.72000521795 	 s
 2.0 	0.0342082883137 	2.72393942269 	 s
 2.0 	0.0341192137188 	2.72784640495 	 s
 2.0 	0.0340550329321 	2.73172747985 	 s
 2.0 	0.0340158094558 	2.73558411976 	 s
 2.0 	0.0340016063063 	2.73941794746 	 s
 2.0 	0.0340124888231 	2.74323072823 	 u
 2.0 	0.0340485274049 	2.74702436325 	 u
 2.0 	0.034109800115 	2.7508008819 	 u
 2.0 	0.0341963953173 	2.75456243975 	 u
 2.0 	0.0343084137613 	2.75831130716 	 u
 2.0 	0.0344459708991 	2.76204986883 	 u
 2.0 	0.0346091987646 	2.76578061881 	 u
 2.0 	0.0347982476694 	2.76950615763 	 u
 2.0 	0.0350132878141 	2.77322918976 	 u
 2.0 	0.0352545105022 	2.77695252192 	 u
 2.0 	0.0355221293652 	2.78067905888 	 u
 2.0 	0.0358163810958 	2.78441181192 	 u
 2.0 	0.0361375265595 	2.7881538847 	 u
 2.0 	0.0364858512646 	2.79190847988 	 u
 2.0 	0.0368616659523 	2.79567889569 	 u
 2.0 	0.0372653070787 	2.79946852375 	 u
 2.0 	0.0376971372582 	2.80328084571 	 u
 2.0 	0.0381575456617 	2.8071194293 	 u
 2.0 	0.0386469484919 	2.8109879226 	 u
 2.0 	0.0391657894882 	2.81489004432 	 u
 2.0 	0.0397145404709 	2.81882958561 	 u
 2.0 	0.0402937022328 	2.82281038437 	 u
 2.0 	0.0409038053687 	2.82683632277 	 u
 2.0 	0.0415454114688 	2.83091131079 	 u
 2.0 	0.0422191145361 	2.83503927 	 u
 2.0 	0.0429255426795 	2.83922411598 	 u
 2.0 	0.0436653600835 	2.84346973982 	 u
 2.0 	0.0444392693371 	2.84777998688 	 u
 2.0 	0.0452480140336 	2.85215863632 	 u
 2.0 	0.0460923816744 	2.85660937912 	 u
 2.0 	0.0469732068875 	2.86113579533 	 u
 2.0 	0.047891374743 	2.86574133314 	 u
 2.0 	0.0488478243895 	2.87042928624 	 u
 2.0 	0.0498435526148 	2.87520277292 	 u
 2.0 	0.0508796174571 	2.8800647105 	 u
 2.0 	0.0519571414294 	2.88501781637 	 u
 2.0 	0.0530773148035 	2.89006455991 	 u
 2.0 	0.0542413978963 	2.89520716353 	 u
 2.0 	0.055450722822 	2.90044758093 	 u
 2.0 	0.0567066939678 	2.90578748239 	 u
 2.0 	0.0580107872497 	2.91122823936 	 u
 2.0 	0.0593645472465 	2.91677091136 	 u
 2.0 	0.0607695821448 	2.92241623821 	 u
 2.0 	0.0622275556796 	2.92816463776 	 u
 2.0 	0.0637401761319 	2.93401620555 	 u
 2.0 	0.0653091792911 	2.93997078039 	 u
 2.0 	0.0669363113557 	2.94602796823 	 u
 2.0 	0.0686233044125 	2.95218730562 	 u
 2.0 	0.0703718529434 	2.95844850101 	 u
 2.0 	0.0721835945515 	2.96481187471 	 u
 2.0 	0.0740601090495 	2.97127913033 	 u
 2.0 	0.0760029587586 	2.97785472447 	 u
 2.0 	0.0780138320515 	2.98454826844 	 u
 2.0 	0.0800948848891 	2.99137889902 	 u
 2.0 	0.0822494920152 	2.99838336868 	 u
 2.0 	0.0844837581216 	3.00563134539 	 u
 2.0 	0.0868091814669 	3.01325416825 	 u
 2.0 	0.0892453982121 	3.02149240204 	 u
 2.0 	0.0918115155194 	3.03072433314 	 u
 2.0 	0.094459585126 	3.04120572479 	 u
 2.0 	0.0969911580917 	3.05250678372 	 u
 2.0 	0.0991581614002 	3.06364355898 	 u
 2.0 	0.100813405565 	3.07391070232 	 u
 2.0 	0.101882474794 	3.0829374785 	 u
 2.0 	0.102404779685 	3.09072651825 	 u
 2.0 	0.102465160463 	3.09747341725 	 u
 2.0 	0.102282190476 	3.10382600201 	 u
 2.0 	0.102243569741 	3.11103376054 	 u
 2.0 	0.102852432521 	3.12058142459 	 u
 2.0 	0.104167208215 	3.13223370187 	 u
 2.0 	0.105729252146 	3.14462658859 	 u
 2.0 	0.107211774492 	3.15710090227 	 u
 2.0 	0.10848364765 	3.16944197536 	 u
 2.0 	0.109574563797 	3.18171574997 	 u
 2.0 	0.110625175252 	3.19421593913 	 u
 2.0 	0.111790712477 	3.2072590049 	 u
 2.0 	0.113104256291 	3.22085620387 	 u
 2.0 	0.114418841601 	3.2347249157 	 u
 2.0 	0.115549810445 	3.24855942193 	 u
 2.0 	0.116338485852 	3.26208474637 	 u
 2.0 	0.116689175351 	3.27503843997 	 u
 2.0 	0.116508280936 	3.28708150298 	 u
 2.0 	0.115677685296 	3.29772670575 	 u
 2.0 	0.114093455042 	3.30639714148 	 u
 2.0 	0.111754418715 	3.312669932 	 u
 2.0 	0.108782853726 	3.31648288656 	 u
 2.0 	0.105361133459 	3.31811013117 	 u
 2.0 	0.101668650283 	3.31801873375 	 u
 2.0 	0.0978534179071 	3.31675337894 	 u
 2.0 	0.0940255183267 	3.3148568572 	 u
 2.0 	0.0902472610399 	3.31271314721 	 u
 2.0 	0.0865273623975 	3.3103764792 	 u
 2.0 	0.0828185286506 	3.30753661888 	 u
 2.0 	0.0790882729911 	3.30385256442 	 u
 2.0 	0.0753636141245 	3.29914663357 	 u
 2.0 	0.0717178954644 	3.29339326902 	 u
 2.0 	0.0682375412368 	3.28662555912 	 u
 2.0 	0.0650013502216 	3.27890541877 	 u
 2.0 	0.0620687040993 	3.27032177803 	 u
 2.0 	0.0594676766873 	3.26100161405 	 u
 2.0 	0.0571955156223 	3.25110505547 	 u
 2.0 	0.0552281508472 	3.24079833168 	 u
 2.0 	0.0535364149315 	3.2302285691 	 u
 2.0 	0.052098125413 	3.21951502087 	 u
 2.0 	0.0509061655334 	3.20875301735 	 u
 2.0 	0.0499652197322 	3.19802113413 	 u
 2.0 	0.0492932066022 	3.18738843956 	 u
 2.0 	0.0489202369228 	3.17692026455 	 u
 2.0 	0.0488901769362 	3.16668393456 	 u
 2.0 	0.0492577212626 	3.15675057202 	 u
 2.0 	0.0500964142356 	3.14720256608 	 u
 2.0 	0.0514960056858 	3.13813349075 	 u
 2.0 	0.0535624589374 	3.12964731938 	 u
 2.0 	0.0564122356382 	3.12185034114 	 u
 2.0 	0.0601594655449 	3.11483261459 	 u
 2.0 	0.0648962943576 	3.10863764261 	 u
 2.0 	0.0706720855057 	3.10322519939 	 u
 2.0 	0.0774831402866 	3.09844924587 	 u
 2.0 	0.0852682815254 	3.0939993351 	 u
 2.0 	0.0939313908843 	3.08944932924 	 u
 2.0 	0.103353959464 	3.08423431282 	 u
 2.0 	0.113405837613 	3.07767829153 	 u
 2.0 	0.123950455072 	3.06906035973 	 u
 2.0 	0.134846790894 	3.05775939483 	 u
 2.0 	0.145951716364 	3.04347607755 	 u
 2.0 	0.157124326355 	3.02642275405 	 u
 2.0 	0.16823184619 	3.00730873611 	 u
 2.0 	0.179155178855 	2.98709415162 	 u
 2.0 	0.189791925324 	2.96669223399 	 u
 2.0 	0.200056379085 	2.94679215267 	 u
 2.0 	0.209877920038 	2.92782731251 	 u
 2.0 	0.219199312795 	2.91002470782 	 u
 2.0 	0.227975491751 	2.89347189678 	 u
 2.0 	0.236172662349 	2.87817183501 	 u
 2.0 	0.243767553865 	2.86408020922 	 u
 2.0 	0.250746658798 	2.85112855347 	 u
 2.0 	0.257105504024 	2.83923790985 	 u
 2.0 	0.262847934161 	2.82832639585 	 u
 2.0 	0.267985445781 	2.81831318167 	 u
 2.0 	0.272536627645 	2.80912019358 	 u
 2.0 	0.27652669461 	2.8006725159 	 u
 2.0 	0.27998716153 	2.79289798041 	 u
 2.0 	0.282955648709 	2.78572627497 	 u
 2.0 	0.2854758721 	2.77908770788 	 u
 2.0 	0.287597784058 	2.77291178023 	 u
 2.0 	0.289377947223 	2.76712554225 	 u
 2.0 	0.290880156937 	2.7616517703 	 u
 2.0 	0.292176364004 	2.75640693301 	 u
 2.0 	0.293348027778 	2.75129889128 	 u
 2.0 	0.294487972209 	2.74622428257 	 u
 2.0 	0.295702980956 	2.74106548472 	 u
 2.0 	0.29711739011 	2.73568705569 	 u
 2.0 	0.298878072241 	2.72993151959 	 u
 2.0 	0.301161453256 	2.72361431676 	 u
 2.0 	0.304183441694 	2.71651782585 	 u
 2.0 	0.308213785839 	2.70838421151 	 u
 2.0 	0.313597006304 	2.69890721332 	 u
 2.0 	0.320783724823 	2.68772295298 	 u
 2.0 	0.330378363497 	2.67440059061 	 u
 2.0 	0.343213793376 	2.65843431514 	 u
 2.0 	0.360471343903 	2.63923982101 	 u
 2.0 	0.383958905807 	2.61615445088 	 u
 2.0 	0.416214146157 	2.5884827098 	 u
 2.0 	0.46146791184 	2.55551889791 	 u
 2.0 	0.526691279499 	2.51666855377 	 u
 2.0 	0.624151846116 	2.47163790192 	 u
 2.0 	0.776567012383 	2.4208569724 	 u

==> figures/fig15_dir/om3.dat <==
 2.0 	0.3 	2.09863336372 	 s
 2.0 	0.305 	2.09386226595 	 s
 2.0 	0.310167800788 	2.0890253585 	 s
 2.0 	0.31549069192 	2.08411532093 	 s
 2.0 	0.320980094538 	2.07913523226 	 s
 2.0 	0.32664165742 	2.07408572756 	 s
 2.0 	0.332481201843 	2.06896757026 	 s
 2.0 	0.338504753868 	2.06378165334 	 s
 2.0 	0.34471855072 	2.05852900115 	 s
 2.0 	0.351129050966 	2.05321077082 	 s
 2.0 	0.357742944384 	2.04782825333 	 s
 2.0 	0.364567162894 	2.04238287435 	 s
 2.0 	0.371608890578 	2.03687619497 	 s
 2.0 	0.37887557402 	2.03130991222 	 s
 2.0 	0.386374932366 	2.02568585943 	 s
 2.0 	0.394114966054 	2.02000600703 	 s
 2.0 	0.402103965626 	2.01427246274 	 s
 2.0 	0.410350518583 	2.00848747246 	 s
 2.0 	0.418863515199 	2.00265342083 	 s
 2.0 	0.427652151933 	1.99677283277 	 s
 2.0 	0.436725933394 	1.99084837373 	 s
 2.0 	0.446094671148 	1.98488285182 	 s
 2.0 	0.45576847934 	1.97887921873 	 s
 2.0 	0.465757767159 	1.97284057157 	 s
 2.0 	0.476073227559 	1.96677015408 	 s
 2.0 	0.486725820734 	1.96067135849 	 s
 2.0 	0.49772675383 	1.954547726 	 s
 2.0 	0.509087454666 	1.94840294809 	 s
 2.0 	0.520819539798 	1.94224086637 	 s
 2.0 	0.53293477745 	1.93606547186 	 s
 2.0 	0.545445043263 	1.92988090304 	 s
 2.0 	0.558362270422 	1.92369144311 	 s
 2.0 	0.571698392586 	1.9175015148 	 s
 2.0 	0.585465282152 	1.91131567414 	 s
 2.0 	0.599674681448 	1.90513860136 	 s
 2.0 	0.614338128806 	1.89897508997 	 s
 2.0 	0.629466881307 	1.89283003282 	 s
 2.0 	0.645071833029 	1.88670840582 	 s
 2.0 	0.661163431607 	1.88061524797 	 s
 2.0 	0.677751595632 	1.87455564041 	 s
 2.0 	0.694845630843 	1.86853467975 	 s
 2.0 	0.712454152475 	1.86255745117 	 s
 2.0 	0.730585010825 	1.85662899853 	 s
 2.0 	0.749245225559 	1.85075429225 	 s
 2.0 	0.768440928521 	1.84493819624 	 s
 2.0 	0.788177319083 	1.83918543403 	 s
 2.0 	0.808458630832 	1.83350055478 	 s
 2.0 	0.829288113827 	1.82788790037 	 s
 2.0 	0.850668030716 	1.82235157364 	 s
 2.0 	0.872599668647 	1.8168954097 	 s
 2.0 	0.89508336639 	1.81152294942 	 s
 2.0 	0.918118554413 	1.80623741759 	 s
 2.0 	0.941703810183 	1.8010417043 	 s
 2.0 	0.965836922776 	1.79593835221 	 s
 2.0 	0.990514968763 	1.79092954743 	 s
 2.0 	1.01573439372 	1.78601711593 	 s
 2.0 	1.04149110047 	1.78120252473 	 s

==> figures/fig15_dir/om4.dat <==
 2.0 	1.0 	2.08429248199 	 s
 2.0 	0.995 	2.08510149231 	 s
 2.0 	0.98995 	2.08591859274 	 s
 2.0 	0.9848495 	2.08674386418 	 s
 2.0 	0.979773398544 	2.08760883782 	 s
 2.0 	0.974646536074 	2.0884824612 	 s
 2.0 	0.969468404979 	2.08936482082 	 s
 2.0 	0.964238492573 	2.09025600403 	 s
 2.0 	0.958956281043 	2.09115609907 	 s
 2.0 	0.953621247398 	2.09206519506 	 s
 2.0 	0.948232863416 	2.09298338201 	 s
 2.0 	0.942902190731 	2.09395749833 	 s
 2.0 	0.937518211318 	2.09494135581 	 s
 2.0 	0.932080392112 	2.09593505186 	 s
 2.0 	0.926526708572 	2.09691085314 	 s
 2.0 	0.920991703058 	2.09792867438 	 s
 2.0 	0.915401347489 	2.09895667382 	 s
 2.0 	0.909755088364 	2.09999495327 	 s
 2.0 	0.904164673957 	2.10108580839 	 s
 2.0 	0.898518355405 	2.10218757206 	 s
 2.0 	0.892815573668 	2.10330035337 	 s
 2.0 	0.887055764113 	2.1044242625 	 s
 2.0 	0.881238356463 	2.10555941071 	 s
 2.0 	0.875362774737 	2.10670591041 	 s
 2.0 	0.869524753694 	2.10789857515 	 s
 2.0 	0.863628352442 	2.10910316654 	 s
 2.0 	0.857672987177 	2.11031980384 	 s
 2.0 	0.851658068259 	2.11154860752 	 s
 2.0 	0.845732755181 	2.11283978877 	 s
 2.0 	0.839748188972 	2.11414388183 	 s
 2.0 	0.833703777101 	2.11546101582 	 s
 2.0 	0.827598921111 	2.11679132116 	 s
 2.0 	0.821433016562 	2.11813492954 	 s
 2.0 	0.815246968977 	2.1195100961 	 s
 2.0 	0.808999060916 	2.12089901432 	 s
 2.0 	0.802836186749 	2.12234179854 	 s
 2.0 	0.796611683841 	2.12379901061 	 s
 2.0 	0.790305792701 	2.12527282026 	 s
 2.0 	0.783936842649 	2.12676136801 	 s
 2.0 	0.777663124829 	2.12830621755 	 s
 2.0 	0.771326669831 	2.12986651558 	 s
 2.0 	0.764912542501 	2.13144599201 	 s
 2.0 	0.758434273898 	2.1330412632 	 s
 2.0 	0.752062350866 	2.13469528765 	 s
 2.0 	0.745626708604 	2.13636585234 	 s
 2.0 	0.739117882871 	2.13805823698 	 s
 2.0 	0.73254396888 	2.13976754546 	 s
 2.0 	0.7260884034 	2.14153803819 	 s
 2.0 	0.719568282265 	2.14332623584 	 s
 2.0 	0.71298024954 	2.14513891072 	 s
 2.0 	0.706399818092 	2.14698575748 	 s
 2.0 	0.69975358233 	2.1488510727 	 s
 2.0 	0.693193665799 	2.15077406122 	 s
 2.0 	0.686568150103 	2.15271627963 	 s
 2.0 	0.679876379249 	2.15467792022 	 s
 2.0 	0.6732865386 	2.1567005285 	 s
 2.0 	0.666630799545 	2.15874336286 	 s
 2.0 	0.6599085031 	2.16080662557 	 s
 2.0 	0.653291242614 	2.16293070618 	 s
 2.0 	0.646607809524 	2.16507602759 	 s
 2.0 	0.639857542103 	2.16724280222 	 s
 2.0 	0.633242844017 	2.16947652365 	 s
 2.0 	0.626561998949 	2.1717325823 	 s
 2.0 	0.61981434543 	2.17401120153 	 s
 2.0 	0.613177035664 	2.17634992498 	 s
 2.0 	0.6064733528 	2.17871203567 	 s
 2.0 	0.599809980019 	2.18111931633 	 s
 2.0 	0.593079973511 	2.1835506698 	 s
 2.0 	0.586465272201 	2.18604173413 	 s
 2.0 	0.579784423878 	2.18855770911 	 s
 2.0 	0.57315419934 	2.19112032639 	 s
 2.0 	0.566457672557 	2.19370856985 	 s
 2.0 	0.559889557456 	2.19635743269 	 s
 2.0 	0.553255761205 	2.19903278416 	 s
 2.0 	0.546683044274 	2.20175574169 	 s
 2.0 	0.540044600173 	2.20450592879 	 s
 2.0 	0.533547722682 	2.20731703777 	 s
 2.0 	0.526985876417 	2.21015625783 	 s
 2.0 	0.520495575984 	2.21304340209 	 s
 2.0 	0.513940372547 	2.2159594178 	 s
 2.0 	0.507539789441 	2.21893590854 	 s
 2.0 	0.501075200504 	2.22194216419 	 s
 2.0 	0.494692514476 	2.22499585621 	 s
 2.0 	0.48831382309 	2.22808864767 	 s
 2.0 	0.48196737593 	2.23122324261 	 s
 2.0 	0.475654784739 	2.23439962067 	 s
 2.0 	0.469377621796 	2.23761771896 	 s
 2.0 	0.463137460891 	2.24087743723 	 s
 2.0 	0.456935870934 	2.24417863593 	 s
 2.0 	0.450774415262 	2.24752113375 	 s
 2.0 	0.444654650491 	2.25090470636 	 s
 2.0 	0.438578125619 	2.2543290842 	 s
 2.0 	0.432546380749 	2.25779395114 	 s
 2.0 	0.42656094602 	2.26129894242 	 s
 2.0 	0.420623340408 	2.26484364322 	 s
 2.0 	0.414735069941 	2.26842758722 	 s
 2.0 	0.408897626413 	2.27205025503 	 s
 2.0 	0.403112485533 	2.27571107305 	 s
 2.0 	0.397381105094 	2.27940941236 	 s
 2.0 	0.391704922858 	2.28314458806 	 s
 2.0 	0.386085354231 	2.28691585817 	 s
 2.0 	0.380523789992 	2.29072242384 	 s
 2.0 	0.37502159348 	2.29456342872 	 s
 2.0 	0.369580097814 	2.29843795999 	 s
 2.0 	0.364200602979 	2.30234504823 	 s
 2.0 	0.358884372517 	2.30628366898 	 s
 2.0 	0.353632630346 	2.31025274365 	 s
 2.0 	0.34844655711 	2.3142511419 	 s
 2.0 	0.343327287074 	2.3182776834 	 s
 2.0 	0.33827590394 	2.32233114094 	 s
 2.0 	0.333293437787 	2.32641024313 	 s
 2.0 	0.328380861114 	2.33051367842 	 s
 2.0 	0.323539085661 	2.33464009836 	 s
 2.0 	0.318768958598 	2.33878812292 	 s
 2.0 	0.314071259719 	2.34295634407 	 s
 2.0 	0.30944669835 	2.34714333146 	 s
 2.0 	0.304895910358 	2.35134763735 	 s
 2.0 	0.300419456349 	2.35556780224 	 s
 2.0 	0.296017818993 	2.35980236021 	 s
 2.0 	0.291691401852 	2.364049845 	 s
 2.0 	0.287440528115 	2.36830879522 	 s
 2.0 	0.28326543975 	2.3725777604 	 s
 2.0 	0.279166297519 	2.37685530612 	 s
 2.0 	0.275143180949 	2.38114002017 	 s
 2.0 	0.271196089473 	2.38543051668 	 s
 2.0 	0.267324943216 	2.38972544206 	 s
 2.0 	0.263529585048 	2.39402347864 	 s
 2.0 	0.259809782502 	2.39832335 	 s
 2.0 	0.256165230498 	2.40262382366 	 s
 2.0 	0.252595554199 	2.40692371528 	 s
 2.0 	0.249100312263 	2.41122189142 	 s
 2.0 	0.245679000269 	2.41551727225 	 s
 2.0 	0.242331054877 	2.41980883316 	 s
 2.0 	0.239055857394 	2.4240956075 	 s
 2.0 	0.235852738025 	2.42837668669 	 s
 2.0 	0.23272098044 	2.43265122229 	 s
 2.0 	0.229659825317 	2.43691842524 	 s
 2.0 	0.226668475427 	2.44117756758 	 s
 2.0 	0.223746099389 	2.44542798049 	 s
 2.0 	0.220891835892 	2.44966905594 	 s
 2.0 	0.218104798059 	2.45390024398 	 s
 2.0 	0.215384077097 	2.45812105345 	 s
 2.0 	0.212728746177 	2.46233104998 	 s
 2.0 	0.210137864269 	2.46652985509 	 s
 2.0 	0.207610479384 	2.47071714476 	 s
 2.0 	0.205145631799 	2.47489264803 	 s
 2.0 	0.202742357401 	2.47905614534 	 s
 2.0 	0.200399690211 	2.4832074671 	 s
 2.0 	0.198116665182 	2.48734649198 	 s
 2.0 	0.195892320629 	2.49147314536 	 s
 2.0 	0.193725700464 	2.49558739758 	 s
 2.0 	0.191615856123 	2.49968926266 	 s
 2.0 	0.189561848534 	2.50377879647 	 s
 2.0 	0.187562749768 	2.50785609526 	 s
 2.0 	0.18561764436 	2.51192129443 	 s
 2.0 	0.183725630784 	2.51597456695 	 s
 2.0 	0.181885822551 	2.5200161221 	 s
 2.0 	0.180097349247 	2.52404620425 	 s
 2.0 	0.178359357333 	2.52806509171 	 s
 2.0 	0.176671011055 	2.53207309551 	 s
 2.0 	0.175031492947 	2.53607055836 	 s
 2.0 	0.173440004405 	2.54005785394 	 s
 2.0 	0.171895766185 	2.54403538572 	 s
 2.0 	0.170398018738 	2.54800358624 	 s
 2.0 	0.16894602249 	2.5519629163 	 s
 2.0 	0.167539058086 	2.55591386429 	 s
 2.0 	0.166176426515 	2.55985694558 	 s
 2.0 	0.164857449296 	2.56379270173 	 s
 2.0 	0.163581468493 	2.56772170021 	 s
 2.0 	0.162347846738 	2.57164453362 	 s
 2.0 	0.161155967331 	2.57556181939 	 s
 2.0 	0.160005234045 	2.57947419928 	 s
 2.0 	0.158895071291 	2.58338233904 	 s
 2.0 	0.157824923871 	2.58728692789 	 s
 2.0 	0.156794257006 	2.59118867843 	 s
 2.0 	0.155802556284 	2.59508832597 	 s
 2.0 	0.154849327379 	2.59898662881 	 s
 2.0 	0.153934096269 	2.60288436721 	 s
 2.0 	0.153056408902 	2.6067823437 	 s
 2.0 	0.15221583123 	2.61068138267 	 s
 2.0 	0.151411948978 	2.6145823304 	 s
 2.0 	0.150644367868 	2.61848605415 	 s
 2.0 	0.149912713251 	2.62239344286 	 s
 2.0 	0.14921663026 	2.62630540634 	 s
 2.0 	0.148555783578 	2.63022287546 	 s
 2.0 	0.147929857654 	2.63414680187 	 s
 2.0 	0.147338556457 	2.63807815807 	 s
 2.0 	0.146781603777 	2.64201793658 	 s
 2.0 	0.146258742792 	2.64596715122 	 s
 2.0 	0.145769736213 	2.64992683678 	 s
 2.0 	0.145314367209 	2.65389804658 	 s
 2.0 	0.144892438125 	2.657881856 	 s
 2.0 	0.144503771303 	2.66187936074 	 s
 2.0 	0.14414820925 	2.66589167677 	 s
 2.0 	0.143825614462 	2.66991994117 	 s
 2.0 	0.1435358698 	2.67396531154 	 s
 2.0 	0.143278878499 	2.67802896674 	 s
 2.0 	0.143054564361 	2.68211210763 	 s
 2.0 	0.142862872163 	2.68621595613 	 s
 2.0 	0.142703767524 	2.69034175684 	 s
 2.0 	0.14257723743 	2.69449077694 	 s
 2.0 	0.142483290465 	2.69866430608 	 s
 2.0 	0.142421956836 	2.70286365932 	 s
 2.0 	0.142393288987 	2.70709017533 	 s
 2.0 	0.142397361662 	2.71134521867 	 u
 2.0 	0.142434272431 	2.71563018004 	 u
 2.0 	0.142504141787 	2.71994647836 	 u
 2.0 	0.142607113779 	2.72429556034 	 u
 2.0 	0.142743356138 	2.72867890384 	 u
 2.0 	0.14291306079 	2.73309801783 	 u
 2.0 	0.143116444202 	2.73755444486 	 u
 2.0 	0.143353747843 	2.74204976182 	 u
 2.0 	0.143625238509 	2.74658558329 	 u
 2.0 	0.14393120872 	2.75116356348 	 u
 2.0 	0.144271977293 	2.75578539764 	 u
 2.0 	0.144647889495 	2.76045282538 	 u
 2.0 	0.145059317735 	2.76516763408 	 u
 2.0 	0.145506661764 	2.76993166076 	 u
 2.0 	0.145990349073 	2.7747467968 	 u
 2.0 	0.146510835382 	2.77961499031 	 u
 2.0 	0.147068604814 	2.78453825099 	 u
 2.0 	0.1476641703 	2.78951865451 	 u
 2.0 	0.1482980738 	2.79455834625 	 u
 2.0 	0.148970886454 	2.79965954874 	 u
 2.0 	0.149683208818 	2.80482456316 	 u
 2.0 	0.150435670856 	2.8100557794 	 u
 2.0 	0.151228931684 	2.81535567943 	 u
 2.0 	0.152063679936 	2.8207268468 	 u
 2.0 	0.152940632929 	2.82617197203 	 u
 2.0 	0.153860536401 	2.83169386237 	 u
 2.0 	0.15482416399 	2.83729544817 	 u
 2.0 	0.155832316168 	2.84297979547 	 u
 2.0 	0.156885819137 	2.84875011481 	 u
 2.0 	0.157985523644 	2.85460976999 	 u
 2.0 	0.159132302852 	2.86056229449 	 u
 2.0 	0.160327050635 	2.8666114002 	 u
 2.0 	0.161570678516 	2.87276099351 	 u
 2.0 	0.162864112859 	2.87901518959 	 u
 2.0 	0.16420829109 	2.88537832603 	 u
 2.0 	0.165604157147 	2.89185498568 	 u
 2.0 	0.167052656514 	2.89845000874 	 u
 2.0 	0.168554729919 	2.90516851652 	 u
 2.0 	0.170111306513 	2.91201593131 	 u
 2.0 	0.171723295376 	2.91899799841 	 u
 2.0 	0.173391576174 	2.92612081081 	 u
 2.0 	0.175116988044 	2.93339083178 	 u
 2.0 	0.176900316968 	2.94081493065 	 u
 2.0 	0.178742281298 	2.94840040237 	 u
 2.0 	0.180643515108 	2.95615500057 	 u
 2.0 	0.182604549241 	2.96408696833 	 u
 2.0 	0.184625789756 	2.97220507032 	 u
 2.0 	0.186707493742 	2.98051861887 	 u
 2.0 	0.188849741449 	2.98903752847 	 u
 2.0 	0.191052405703 	2.99777232289 	 u
 2.0 	0.19331511708 	3.00673418217 	 u
 2.0 	0.195637225254 	3.01593496817 	 u
 2.0 	0.198017756266 	3.02538725212 	 u
 2.0 	0.200455365351 	3.03510433595 	 u
 2.0 	0.202948285193 	3.04510026813 	 u
 2.0 	0.205494270292 	3.05538985334 	 u
 2.0 	0.208090536466 	3.06598863985 	 u
 2.0 	0.210733697425 	3.07691290528 	 u
 2.0 	0.213419697963 	3.08817961004 	 u
 2.0 	0.216143746024 	3.09980633459 	 u
 2.0 	0.218900244047 	3.11181117885 	 u
 2.0 	0.221682723883 	3.12421263056 	 u
 2.0 	0.224483786272 	3.13702938312 	 u
 2.0 	0.227295050182 	3.15028010003 	 u
 2.0 	0.230107116441 	3.16398310788 	 u
 2.0 	0.232909552009 	3.1781560334 	 u
 2.0 	0.235690901773 	3.19281531417 	 u
 2.0 	0.238438736318 	3.20797564859 	 u
 2.0 	0.241139744385 	3.22364929018 	 u
 2.0 	0.243779883099 	3.23984524413 	 u
 2.0 	0.246344591297 	3.25656828766 	 u
 2.0 	0.248819089708 	3.27381777795 	 u
 2.0 	0.251188764645 	3.29158632808 	 u
 2.0 	0.253439670812 	3.30985812235 	 u
 2.0 	0.255559158313 	3.32860694566 	 u
 2.0 	0.257536653669 	3.34779373216 	 u
 2.0 	0.259364604702 	3.36736332241 	 u
 2.0 	0.261039276767 	3.38724039999 	 u
 2.0 	0.262586570742 	3.4073236697 	 u
 2.0 	0.26396218872 	3.42747687934 	 u
 2.0 	0.265237928224 	3.44751856773 	 u
 2.0 	0.266447343641 	3.46719735803 	 u
 2.0 	0.267662574727 	3.48616277548 	 u
 2.0 	0.269009222074 	3.50390347361 	 u
 2.0 	0.270707775547 	3.5196356979 	 u
 2.0 	0.273171906462 	3.53207792613 	 u
 2.0 	0.277258076101 	3.53895888087 	 u
 2.0 	0.285376538211 	3.53541812509 	 u
 2.0 	0.293324352283 	3.52603302212 	 u
 2.0 	0.30459584374 	3.51084509054 	 u
 2.0 	0.320897026258 	3.48956889479 	 u
 2.0 	0.343084640229 	3.46478692932 	 u
 2.0 	0.368042819274 	3.44185496222 	 u
 2.0 	0.392623073126 	3.42401572168 	 u
 2.0 	0.414560294801 	3.41154899159 	 u
 2.0 	0.432726197126 	3.40369641207 	 u
 2.0 	0.446860580215 	3.39949964151 	 u
 2.0 	0.457162718867 	3.39812949523 	 u
 2.0 	0.464084131227 	3.39893643815 	 u
 2.0 	0.46821882924 	3.4014149689 	 u
 2.0 	0.472509982799 	3.40517090436 	 u
 2.0 	0.469625234376 	3.40983353315 	 u
 2.0 	0.469296159207 	3.41522981797 	 u
 2.0 	0.467503902411 	3.42099090898 	 u
 2.0 	0.4654724904 	3.4269700963 	 u
 2.0 	0.463275919007 	3.43294487958 	 u
 2.0 	0.461138237038 	3.43873955686 	 u
 2.0 	0.459193683355 	3.44419100088 	 u

==> figures/fig15_dir/om4s.dat <==
 2.0 	1.0 	2.08429248199 	 s
 2.0 	0.995 	2.08510149231 	 s
 2.0 	0.98995 	2.08591859274 	 s
 2.0 	0.9848495 	2.08674386418 	 s
 2.0 	0.979773398544 	2.08760883782 	 s
 2.0 	0.974646536074 	2.0884824612 	 s
 2.0 	0.969468404979 	2.08936482082 	 s
 2.0 	0.964238492573 	2.09025600403 	 s
 2.0 	0.958956281043 	2.09115609907 	 s
 2.0 	0.953621247398 	2.09206519506 	 s
 2.0 	0.948232863416 	2.09298338201 	 s
 2.0 	0.942902190731 	2.09395749833 	 s
 2.0 	0.937518211318 	2.09494135581 	 s
 2.0 	0.932080392112 	2.09593505186 	 s
 2.0 	0.926526708572 	2.09691085314 	 s
 2.0 	0.920991703058 	2.09792867438 	 s
 2.0 	0.915401347489 	2.09895667382 	 s
 2.0 	0.909755088364 	2.09999495327 	 s
 2.0 	0.904164673957 	2.10108580839 	 s
 2.0 	0.898518355405 	2.10218757206 	 s
 2.0 	0.892815573668 	2.10330035337 	 s
 2.0 	0.887055764113 	2.1044242625 	 s
 2.0 	0.881238356463 	2.10555941071 	 s
 2.0 	0.875362774737 	2.10670591041 	 s
 2.0 	0.869524753694 	2.10789857515 	 s
 2.0 	0.863628352442 	2.10910316654 	 s
 2.0 	0.857672987177 	2.11031980384 	 s
 2.0 	0.851658068259 	2.11154860752 	 s
 2.0 	0.845732755181 	2.11283978877 	 s
 2.0 	0.839748188972 	2.11414388183 	 s
 2.0 	0.833703777101 	2.11546101582 	 s
 2.0 	0.827598921111 	2.11679132116 	 s
 2.0 	0.821433016562 	2.11813492954 	 s
 2.0 	0.815246968977 	2.1195100961 	 s
 2.0 	0.808999060916 	2.12089901432 	 s
 2.0 	0.802836186749 	2.12234179854 	 s
 2.0 	0.796611683841 	2.12379901061 	 s
 2.0 	0.790305792701 	2.12527282026 	 s
 2.0 	0.783936842649 	2.12676136801 	 s
 2.0 	0.777663124829 	2.12830621755 	 s
 2.0 	0.771326669831 	2.12986651558 	 s
 2.0 	0.764912542501 	2.13144599201 	 s
 2.0 	0.758434273898 	2.1330412632 	 s
 2.0 	0.752062350866 	2.13469528765 	 s
 2.0 	0.745626708604 	2.13636585234 	 s
 2.0 	0.739117882871 	2.13805823698 	 s
 2.0 	0.73254396888 	2.13976754546 	 s
 2.0 	0.7260884034 	2.14153803819 	 s
 2.0 	0.719568282265 	2.14332623584 	 s
 2.0 	0.71298024954 	2.14513891072 	 s
 2.0 	0.706399818092 	2.14698575748 	 s
 2.0 	0.69975358233 	2.1488510727 	 s
 2.0 	0.693193665799 	2.15077406122 	 s
 2.0 	0.686568150103 	2.15271627963 	 s
 2.0 	0.679876379249 	2.15467792022 	 s
 2.0 	0.6732865386 	2.1567005285 	 s
 2.0 	0.666630799545 	2.15874336286 	 s
 2.0 	0.6599085031 	2.16080662557 	 s
 2.0 	0.653291242614 	2.16293070618 	 s
 2.0 	0.646607809524 	2.16507602759 	 s
 2.0 	0.639857542103 	2.16724280222 	 s
 2.0 	0.633242844017 	2.16947652365 	 s
 2.0 	0.626561998949 	2.1717325823 	 s
 2.0 	0.61981434543 	2.17401120153 	 s
 2.0 	0.613177035664 	2.17634992498 	 s
 2.0 	0.6064733528 	2.17871203567 	 s
 2.0 	0.599809980019 	2.18111931633 	 s
 2.0 	0.593079973511 	2.1835506698 	 s
 2.0 	0.586465272201 	2.18604173413 	 s
 2.0 	0.579784423878 	2.18855770911 	 s
 2.0 	0.57315419934 	2.19112032639 	 s
 2.0 	0.566457672557 	2.19370856985 	 s
 2.0 	0.559889557456 	2.19635743269 	 s
 2.0 	0.553255761205 	2.19903278416 	 s
 2.0 	0.546683044274 	2.20175574169 	 s
 2.0 	0.540044600173 	2.20450592879 	 s
 2.0 	0.533547722682 	2.20731703777 	 s
 2.0 	0.526985876417 	2.21015625783 	 s
 2.0 	0.520495575984 	2.21304340209 	 s
 2.0 	0.513940372547 	2.2159594178 	 s
 2.0 	0.507539789441 	2.21893590854 	 s
 2.0 	0.501075200504 	2.22194216419 	 s
 2.0 	0.494692514476 	2.22499585621 	 s
 2.0 	0.48831382309 	2.22808864767 	 s
 2.0 	0.48196737593 	2.23122324261 	 s
 2.0 	0.475654784739 	2.23439962067 	 s
 2.0 	0.469377621796 	2.23761771896 	 s
 2.0 	0.463137460891 	2.24087743723 	 s
 2.0 	0.456935870934 	2.24417863593 	 s
 2.0 	0.450774415262 	2.24752113375 	 s
 2.0 	0.444654650491 	2.25090470636 	 s
 2.0 	0.438578125619 	2.2543290842 	 s
 2.0 	0.432546380749 	2.25779395114 	 s
 2.0 	0.42656094602 	2.26129894242 	 s
 2.0 	0.420623340408 	2.26484364322 	 s
 2.0 	0.414735069941 	2.26842758722 	 s
 2.0 	0.408897626413 	2.27205025503 	 s
 2.0 	0.403112485533 	2.27571107305 	 s
 2.0 	0.397381105094 	2.27940941236 	 s
 2.0 	0.391704922858 	2.28314458806 	 s
 2.0 	0.386085354231 	2.28691585817 	 s
 2.0 	0.380523789992 	2.29072242384 	 s
 2.0 	0.37502159348 	2.29456342872 	 s
 2.0 	0.369580097814 	2.29843795999 	 s
 2.0 	0.364200602979 	2.30234504823 	 s
 2.0 	0.358884372517 	2.30628366898 	 s
 2.0 	0.353632630346 	2.31025274365 	 s
 2.0 	0.34844655711 	2.3142511419 	 s
 2.0 	0.343327287074 	2.3182776834 	 s
 2.0 	0.33827590394 	2.32233114094 	 s
 2.0 	0.333293437787 	2.32641024313 	 s
 2.0 	0.328380861114 	2.33051367842 	 s
 2.0 	0.323539085661 	2.33464009836 	 s
 2.0 	0.318768958598 	2.33878812292 	 s
 2.0 	0.314071259719 	2.34295634407 	 s
 2.0 	0.30944669835 	2.34714333146 	 s
 2.0 	0.304895910358 	2.35134763735 	 s
 2.0 	0.300419456349 	2.35556780224 	 s
 2.0 	0.296017818993 	2.35980236021 	 s
 2.0 	0.291691401852 	2.364049845 	 s
 2.0 	0.287440528115 	2.36830879522 	 s
 2.0 	0.28326543975 	2.3725777604 	 s
 2.0 	0.279166297519 	2.37685530612 	 s
 2.0 	0.275143180949 	2.38114002017 	 s
 2.0 	0.271196089473 	2.38543051668 	 s
 2.0 	0.267324943216 	2.38972544206 	 s
 2.0 	0.263529585048 	2.39402347864 	 s
 2.0 	0.259809782502 	2.39832335 	 s
 2.0 	0.256165230498 	2.40262382366 	 s
 2.0 	0.252595554199 	2.40692371528 	 s
 2.0 	0.249100312263 	2.41122189142 	 s
 2.0 	0.245679000269 	2.41551727225 	 s
 2.0 	0.242331054877 	2.41980883316 	 s
 2.0 	0.239055857394 	2.4240956075 	 s
 2.0 	0.235852738025 	2.42837668669 	 s
 2.0 	0.23272098044 	2.43265122229 	 s
 2.0 	0.229659825317 	2.43691842524 	 s
 2.0 	0.226668475427 	2.44117756758 	 s
 2.0 	0.223746099389 	2.44542798049 	 s
 2.0 	0.220891835892 	2.44966905594 	 s
 2.0 	0.218104798059 	2.45390024398 	 s
 2.0 	0.215384077097 	2.45812105345 	 s
 2.0 	0.212728746177 	2.46233104998 	 s
 2.0 	0.210137864269 	2.46652985509 	 s
 2.0 	0.207610479384 	2.47071714476 	 s
 2.0 	0.205145631799 	2.47489264803 	 s
 2.0 	0.202742357401 	2.47905614534 	 s
 2.0 	0.200399690211 	2.4832074671 	 s
 2.0 	0.198116665182 	2.48734649198 	 s
 2.0 	0.195892320629 	2.49147314536 	 s
 2.0 	0.193725700464 	2.49558739758 	 s
 2.0 	0.191615856123 	2.49968926266 	 s
 2.0 	0.189561848534 	2.50377879647 	 s
 2.0 	0.187562749768 	2.50785609526 	 s
 2.0 	0.18561764436 	2.51192129443 	 s
 2.0 	0.183725630784 	2.51597456695 	 s
 2.0 	0.181885822551 	2.5200161221 	 s
 2.0 	0.180097349247 	2.52404620425 	 s
 2.0 	0.178359357333 	2.52806509171 	 s
 2.0 	0.176671011055 	2.53207309551 	 s
 2.0 	0.175031492947 	2.53607055836 	 s
 2.0 	0.173440004405 	2.54005785394 	 s
 2.0 	0.171895766185 	2.54403538572 	 s
 2.0 	0.170398018738 	2.54800358624 	 s
 2.0 	0.16894602249 	2.5519629163 	 s
 2.0 	0.167539058086 	2.55591386429 	 s
 2.0 	0.166176426515 	2.55985694558 	 s
 2.0 	0.164857449296 	2.56379270173 	 s
 2.0 	0.163581468493 	2.56772170021 	 s
 2.0 	0.162347846738 	2.57164453362 	 s
 2.0 	0.161155967331 	2.57556181939 	 s
 2.0 	0.160005234045 	2.57947419928 	 s
 2.0 	0.158895071291 	2.58338233904 	 s
 2.0 	0.157824923871 	2.58728692789 	 s
 2.0 	0.156794257006 	2.59118867843 	 s
 2.0 	0.155802556284 	2.59508832597 	 s
 2.0 	0.154849327379 	2.59898662881 	 s
 2.0 	0.153934096269 	2.60288436721 	 s
 2.0 	0.153056408902 	2.6067823437 	 s
 2.0 	0.15221583123 	2.61068138267 	 s
 2.0 	0.151411948978 	2.6145823304 	 s
 2.0 	0.150644367868 	2.61848605415 	 s
 2.0 	0.149912713251 	2.62239344286 	 s
 2.0 	0.14921663026 	2.62630540634 	 s
 2.0 	0.148555783578 	2.63022287546 	 s
 2.0 	0.147929857654 	2.63414680187 	 s
 2.0 	0.147338556457 	2.63807815807 	 s
 2.0 	0.146781603777 	2.64201793658 	 s
 2.0 	0.146258742792 	2.64596715122 	 s
 2.0 	0.145769736213 	2.64992683678 	 s
 2.0 	0.145314367209 	2.65389804658 	 s
 2.0 	0.144892438125 	2.657881856 	 s
 2.0 	0.144503771303 	2.66187936074 	 s
 2.0 	0.14414820925 	2.66589167677 	 s
 2.0 	0.143825614462 	2.66991994117 	 s
 2.0 	0.1435358698 	2.67396531154 	 s
 2.0 	0.143278878499 	2.67802896674 	 s
 2.0 	0.143054564361 	2.68211210763 	 s
 2.0 	0.142862872163 	2.68621595613 	 s
 2.0 	0.142703767524 	2.69034175684 	 s
 2.0 	0.14257723743 	2.69449077694 	 s
 2.0 	0.142483290465 	2.69866430608 	 s
 2.0 	0.142421956836 	2.70286365932 	 s
 2.0 	0.142393288987 	2.70709017533 	 s


==> figures/fig15_dir/om5.dat <==
 2.0 	0.4 	3.50362464435 	 u
 2.0 	0.405 	3.52257909147 	 u
 2.0 	0.410551928266 	3.54067027952 	 u
 2.0 	0.416316417661 	3.55808625185 	 u
 2.0 	0.422401348233 	3.57471873281 	 u
 2.0 	0.428830641822 	3.59049893661 	 u
 2.0 	0.435638231714 	3.60534643673 	 u
 2.0 	0.442870210282 	3.61917585732 	 u
 2.0 	0.450585188337 	3.63190535958 	 u
 2.0 	0.458856276306 	3.64346537251 	 u
 2.0 	0.467773472034 	3.65380870757 	 u
 2.0 	0.477446402102 	3.66292121413 	 u
 2.0 	0.488007455227 	3.67083113526 	 u
 2.0 	0.499615561374 	3.67761490793 	 u
 2.0 	0.512460985138 	3.68339717021 	 u
 2.0 	0.526771622561 	3.68834424689 	 u
 2.0 	0.542821263192 	3.69265186046 	 u
 2.0 	0.560940030376 	3.69652974695 	 u
 2.0 	0.581527295549 	3.7001857339 	 u
 2.0 	0.605066987341 	3.70381157682 	 u
 2.0 	0.63214509299 	3.70757118252 	 u
 2.0 	0.663467902486 	3.71159132563 	 u
 2.0 	0.699877207988 	3.71595427612 	 u
 2.0 	0.74235439419 	3.72069205156 	 u
 2.0 	0.791998292647 	3.72578266774 	 u
 2.0 	0.849954182574 	3.73114966311 	 u
 2.0 	0.917271412625 	3.73666749663 	 u
 2.0 	0.994689959773 	3.74217615439 	 u
 2.0 	1.08241522119 	3.74750634026 	 u


==> figures/fig15_dir/om6.dat <==
 2.0 	0.4 	3.50362464435 	 u
 2.0 	0.395 	3.48284214761 	 u
 2.0 	0.390747385457 	3.46034226713 	 u
 2.0 	0.387511390386 	3.43580210468 	 u
 2.0 	0.386197070075 	3.40867527387 	 u
 2.0 	0.387037544333 	3.37904476821 	 u
 2.0 	0.390156024005 	3.34764203209 	 u
 2.0 	0.394716046113 	3.31510839063 	 u
 2.0 	0.400184318595 	3.2816854859 	 u
 2.0 	0.406245217938 	3.2475164049 	 u
 2.0 	0.412768651481 	3.2128175865 	 u
 2.0 	0.419724445549 	3.17791035998 	 u
 2.0 	0.427132298947 	3.14318883405 	 u
 2.0 	0.435040108713 	3.10907739668 	 u
 2.0 	0.443517987608 	3.07599387941 	 u
 2.0 	0.452659288176 	3.04431997318 	 u
 2.0 	0.46258454993 	3.01437651347 	 u
 2.0 	0.473446598827 	2.98640124509 	 u
 2.0 	0.485436458678 	2.96052980183 	 u
 2.0 	0.498790418099 	2.93678326404 	 u
 2.0 	0.513799127855 	2.91506654119 	 u
 2.0 	0.530820045809 	2.89518078813 	 u
 2.0 	0.550294625727 	2.87684801543 	 u
 2.0 	0.572770614408 	2.85974227594 	 u
 2.0 	0.598930293884 	2.84352081217 	 u
 2.0 	0.62962403898 	2.8278509625 	 u
 2.0 	0.665906910096 	2.81243295357 	 u
 2.0 	0.709070231992 	2.7970212451 	 u
 2.0 	0.760647306514 	2.78144847432 	 u
 2.0 	0.822352471254 	2.7656537652 	 u
 2.0 	0.895891694806 	2.74971200726 	 u
 2.0 	0.9825991525 	2.73384836185 	 u
 2.0 	1.08297184646 	2.71841093687 	 u


==> figures/fig15_dir/om7.dat <==
 2.0 	0.33 	2.32915198657 	 s
 2.0 	0.325 	2.3333788925 	 s
 2.0 	0.320093566511 	2.33762785084 	 s
 2.0 	0.315255688527 	2.34189746268 	 s
 2.0 	0.310495725536 	2.34618611912 	 s
 2.0 	0.305814338532 	2.35049225879 	 s
 2.0 	0.30121207437 	2.35481430986 	 s
 2.0 	0.296689399483 	2.35915069419 	 s
 2.0 	0.292246693716 	2.36349983485 	 s
 2.0 	0.287884248695 	2.36786016114 	 s
 2.0 	0.28360226755 	2.37223011589 	 s
 2.0 	0.279400864352 	2.3766081616 	 s
 2.0 	0.275280064936 	2.38099278589 	 s
 2.0 	0.271239807573 	2.38538250815 	 s
 2.0 	0.267279945041 	2.38977588362 	 s
 2.0 	0.263400246054 	2.39417151024 	 s
 2.0 	0.259600398305 	2.39856803109 	 s
 2.0 	0.255880011168 	2.40296414083 	 s
 2.0 	0.252238619482 	2.40735858747 	 s
 2.0 	0.248675687127 	2.41175017667 	 s
 2.0 	0.245190611069 	2.41613777388 	 s
 2.0 	0.241782725963 	2.42052030715 	 s
 2.0 	0.23845130866 	2.42489676766 	 s
 2.0 	0.235195582553 	2.42926621271 	 s
 2.0 	0.232014722884 	2.43362776425 	 s
 2.0 	0.228907861329 	2.43798061158 	 s
 2.0 	0.225874090681 	2.44232400913 	 s
 2.0 	0.222912469746 	2.44665727826 	 s
 2.0 	0.220022027928 	2.45097980452 	 s
 2.0 	0.217201769808 	2.45529103828 	 s
 2.0 	0.214450679309 	2.45959049259 	 s
 2.0 	0.211767724112 	2.46387774221 	 s
 2.0 	0.209151859368 	2.46815242198 	 s
 2.0 	0.206602031504 	2.47241422531 	 s
 2.0 	0.204117181716 	2.47666290213 	 s
 2.0 	0.20169624923 	2.48089825737 	 s
 2.0 	0.199338174275 	2.48512014892 	 s
 2.0 	0.197041900903 	2.48932848579 	 s
 2.0 	0.194806379474 	2.49352322642 	 s
 2.0 	0.192630568946 	2.4977043766 	 s
 2.0 	0.190513439015 	2.50187198788 	 s
 2.0 	0.188453971909 	2.50602615571 	 s
 2.0 	0.186451164097 	2.51016701788 	 s
 2.0 	0.184504027751 	2.51429475271 	 s
 2.0 	0.182611591923 	2.51840957793 	 s
 2.0 	0.180772903911 	2.52251174854 	 s
 2.0 	0.17898703 	2.52660155618 	 s
 2.0 	0.177253056271 	2.53067932757 	 s
 2.0 	0.175570089582 	2.53474542291 	 s
 2.0 	0.173937257762 	2.53880023546 	 s
 2.0 	0.172353710344 	2.54284418998 	 s
 2.0 	0.170818618851 	2.54687774197 	 s
 2.0 	0.1693311771 	2.55090137668 	 s
 2.0 	0.167890601349 	2.55491560843 	 s
 2.0 	0.166496130555 	2.55892097967 	 s
 2.0 	0.165147026363 	2.56291806047 	 s
 2.0 	0.163842573216 	2.56690744765 	 s
 2.0 	0.162582078307 	2.57088976441 	 s
 2.0 	0.16136487159 	2.57486565962 	 s
 2.0 	0.160190305631 	2.57883580742 	 s
 2.0 	0.159057755619 	2.58280090671 	 s
 2.0 	0.157966619178 	2.58676168071 	 s
 2.0 	0.15691631631 	2.59071887661 	 s
 2.0 	0.155906289241 	2.59467326523 	 s
 2.0 	0.154936002239 	2.59862564056 	 s
 2.0 	0.154004941592 	2.60257681949 	 s
 2.0 	0.153112615368 	2.60652764172 	 s
 2.0 	0.152258553313 	2.61047896911 	 s
 2.0 	0.151442306777 	2.61443168578 	 s
 2.0 	0.150663448551 	2.6183866977 	 s
 2.0 	0.149921572766 	2.62234493244 	 s
 2.0 	0.149216294839 	2.6263073391 	 s
 2.0 	0.148547251365 	2.6302748881 	 s
 2.0 	0.147914100038 	2.63424857094 	 s
 2.0 	0.147316519682 	2.63822940006 	 s
 2.0 	0.146754210146 	2.64221840879 	 s
 2.0 	0.146226892294 	2.6462166515 	 s
 2.0 	0.1457343078 	2.6502252037 	 s
 2.0 	0.145276219893 	2.65424516042 	 s
 2.0 	0.144852412731 	2.65827763797 	 s
 2.0 	0.144462691507 	2.66232377375 	 s
 2.0 	0.144106882854 	2.66638472545 	 s
 2.0 	0.143784834645 	2.67046167219 	 s
 2.0 	0.143496416316 	2.67455581415 	 s
 2.0 	0.143241518957 	2.67866837277 	 s
 2.0 	0.143020055508 	2.68280059104 	 s
 2.0 	0.142831960826 	2.68695373439 	 s
 2.0 	0.142677192061 	2.6911290901 	 s
 2.0 	0.142555728706 	2.69532796933 	 s
 2.0 	0.142467573036 	2.69955170622 	 s
 2.0 	0.142412750199 	2.70380165938 	 s
 2.0 	0.142391308656 	2.70807921246 	 s
 2.0 	0.142403320278 	2.71238577546 	 u
 2.0 	0.142448880952 	2.71672278476 	 u
 2.0 	0.14252811061 	2.7210917057 	 u
 2.0 	0.142641153809 	2.72549403271 	 u
 2.0 	0.14278817998 	2.72993129138 	 u
 2.0 	0.142969383833 	2.7344050393 	 u
 2.0 	0.143184985824 	2.73891686904 	 u
 2.0 	0.143435232405 	2.74346840895 	 u
 2.0 	0.143720396501 	2.74806132607 	 u
 2.0 	0.144040777922 	2.75269732844 	 u
 2.0 	0.144396703832 	2.7573781665 	 u
 2.0 	0.144788529059 	2.76210563748 	 u
 2.0 	0.145216636474 	2.7668815878 	 u
 2.0 	0.1456814375 	2.77170791619 	 u
 2.0 	0.146183372401 	2.77658657725 	 u
 2.0 	0.146722910596 	2.78151958646 	 u
 2.0 	0.147300551085 	2.78650902221 	 u
 2.0 	0.147916822487 	2.79155703417 	 u
 2.0 	0.148572283634 	2.79666584326 	 u
 2.0 	0.149267523404 	2.80183775184 	 u
 2.0 	0.150003160793 	2.80707514595 	 u
 2.0 	0.15077984524 	2.81238050512 	 u
 2.0 	0.1515982562 	2.81775640508 	 u
 2.0 	0.152459102789 	2.82320553123 	 u
 2.0 	0.153363123879 	2.82873067811 	 u
 2.0 	0.154311087034 	2.83433476698 	 u
 2.0 	0.155303787855 	2.84002084765 	 u
 2.0 	0.156342049015 	2.84579211639 	 u
 2.0 	0.157426718967 	2.85165191744 	 u
 2.0 	0.158558669999 	2.85760376437 	 u
 2.0 	0.159738796675 	2.86365134497 	 u
 2.0 	0.160968012892 	2.86979853973 	 u
 2.0 	0.162247249205 	2.87604943627 	 u
 2.0 	0.163577449145 	2.8824083415 	 u
 2.0 	0.164959564976 	2.88887980236 	 u
 2.0 	0.166394552824 	2.89546862211 	 u
 2.0 	0.167883366698 	2.90217988283 	 u
 2.0 	0.169426951639 	2.90901896356 	 u
 2.0 	0.171026235848 	2.91599156348 	 u
 2.0 	0.172682121376 	2.92310372489 	 u
 2.0 	0.174395473504 	2.93036186348 	 u
 2.0 	0.176167108204 	2.93777278986 	 u
 2.0 	0.177997778241 	2.94534374079 	 u
 2.0 	0.179888156769 	2.95308240914 	 u
 2.0 	0.181838818926 	2.96099697487 	 u
 2.0 	0.183850220629 	2.96909613776 	 u
 2.0 	0.185922674718 	2.97738915063 	 u
 2.0 	0.188056323914 	2.9858858537 	 u
 2.0 	0.190251110206 	2.99459670826 	 u
 2.0 	0.192506740797 	3.00353283004 	 u
 2.0 	0.194822649797 	3.01270601968 	 u
 2.0 	0.197197955823 	3.02212879211 	 u
 2.0 	0.199631415061 	3.03181440137 	 u
 2.0 	0.202121369954 	3.04177685484 	 u
 2.0 	0.204665693163 	3.05203092952 	 u
 2.0 	0.207261727281 	3.06259216402 	 u
 2.0 	0.209906220558 	3.07347684758 	 u
 2.0 	0.212595259699 	3.08470198006 	 u
 2.0 	0.215324200035 	3.09628521612 	 u
 2.0 	0.218087595707 	3.10824477089 	 u
 2.0 	0.220879131209 	3.120599301 	 u
 2.0 	0.223691558451 	3.13336771818 	 u
 2.0 	0.226516640979 	3.14656897837 	 u
 2.0 	0.229345112951 	3.16022178693 	 u
 2.0 	0.232166656496 	3.17434423035 	 u
 2.0 	0.234969905956 	3.1889533301 	 u
 2.0 	0.237742486509 	3.20406447811 	 u
 2.0 	0.240471097082 	3.21969077575 	 u
 2.0 	0.243141647732 	3.23584221575 	 u
 2.0 	0.245739462801 	3.25252473995 	 u
 2.0 	0.248249564333 	3.26973906874 	 u
 2.0 	0.250657046158 	3.28747938873 	 u
 2.0 	0.252947557093 	3.30573173014 	 u
 2.0 	0.255107912928 	3.32447199782 	 u
 2.0 	0.257126855213 	3.34366357194 	 u
 2.0 	0.258995992365 	3.36325428159 	 u
 2.0 	0.260710745559 	3.38317238531 	 u
 2.0 	0.262242992102 	3.40332096974 	 u
 2.0 	0.263699898442 	3.42357092918 	 u
 2.0 	0.265004112611 	3.44374530595 	 u
 2.0 	0.266226645754 	3.46360849695 	 u
 2.0 	0.267438947583 	3.48282577159 	 u
 2.0 	0.268755887893 	3.50091466962 	 u
 2.0 	0.270378929935 	3.51714198282 	 u
 2.0 	0.272682149297 	3.53032039358 	 u
 2.0 	0.276428000592 	3.53837091628 	 u
 2.0 	0.283687596114 	3.53694648292 	 u
 2.0 	0.290523597319 	3.5296056377 	 u
 2.0 	0.300255216598 	3.51674650266 	 u
 2.0 	0.31442778234 	3.49773810925 	 u
 2.0 	0.33448437895 	3.4739043118 	 u
 2.0 	0.358305193782 	3.45014566068 	 u
 2.0 	0.382979202717 	3.43051202702 	 u
 2.0 	0.405795052167 	3.41615764774 	 u
 2.0 	0.425290309052 	3.40662326922 	 u
 2.0 	0.440933079701 	3.40101353205 	 u
 2.0 	0.452752214791 	3.39847093131 	 u
 2.0 	0.461081710931 	3.39830482618 	 u
 2.0 	0.466425518534 	3.39997638756 	 u
 2.0 	0.469425171964 	3.40306087828 	 u
 2.0 	0.469940912817 	3.40721145445 	 u
 2.0 	0.469841800249 	3.41215105212 	 u
 2.0 	0.468543942141 	3.41761379972 	 u
 2.0 	0.4667291656 	3.42339295184 	 u
 2.0 	0.4646288916 	3.42928305421 	 u
 2.0 	0.462475974759 	3.4351046241 	 u
 2.0 	0.460430366554 	3.44069315093 	 u
 2.0 	0.458608274934 	3.44590059763 	 u
 2.0 	0.457091276272 	3.45059478382 	 u
 2.0 	0.4559361876 	3.45465913281 	 u
 2.0 	0.455182801179 	3.45799223371 	 u
 2.0 	0.454860020907 	3.46050725538 	 u
 2.0 	0.454990623616 	3.46213116115 	 u
 2.0 	0.455594935009 	3.4628038723 	 u
 2.0 	0.456693702771 	3.4624773805 	 u
 2.0 	0.458310362825 	3.46111481918 	 u
 2.0 	0.460472930636 	3.4586896204 	 u
 2.0 	0.463215664971 	3.45518462175 	 u
 2.0 	0.466580647548 	3.45059130795 	 u
 2.0 	0.470619401841 	3.44490891694 	 u
 2.0 	0.475394687277 	3.43814375326 	 u
 2.0 	0.480982585662 	3.43030839413 	 u
 2.0 	0.487475056305 	3.42142088572 	 u
 2.0 	0.494983130566 	3.41150400479 	 u
 2.0 	0.503641008998 	3.40058444094 	 u
 2.0 	0.513611369017 	3.38869209975 	 u
 2.0 	0.525092335455 	3.37585938067 	 u
 2.0 	0.53832668622 	3.36212060484 	 u
 2.0 	0.553614146 	3.34751171314 	 u
 2.0 	0.571327872232 	3.33207014181 	 u
 2.0 	0.591936714796 	3.31583529161 	 u
 2.0 	0.616035352753 	3.2988497313 	 u
 2.0 	0.644384960143 	3.28116155925 	 u
 2.0 	0.677967390872 	3.26282856834 	 u
 2.0 	0.718054765861 	3.24392562098 	 u
 2.0 	0.766291538186 	3.22455652153 	 u
 2.0 	0.824771099389 	3.20487341234 	 u
 2.0 	0.896052699107 	3.18510441334 	 u
 2.0 	0.982996274921 	3.16558727492 	 u
 2.0 	1.08822995244 	3.14678857036 	 u


==> figures/fig15_dir/om7u.dat <==
 2.0 	0.142403320278 	2.71238577546 	 u
 2.0 	0.142448880952 	2.71672278476 	 u
 2.0 	0.14252811061 	2.7210917057 	 u
 2.0 	0.142641153809 	2.72549403271 	 u
 2.0 	0.14278817998 	2.72993129138 	 u
 2.0 	0.142969383833 	2.7344050393 	 u
 2.0 	0.143184985824 	2.73891686904 	 u
 2.0 	0.143435232405 	2.74346840895 	 u
 2.0 	0.143720396501 	2.74806132607 	 u
 2.0 	0.144040777922 	2.75269732844 	 u
 2.0 	0.144396703832 	2.7573781665 	 u
 2.0 	0.144788529059 	2.76210563748 	 u
 2.0 	0.145216636474 	2.7668815878 	 u
 2.0 	0.1456814375 	2.77170791619 	 u
 2.0 	0.146183372401 	2.77658657725 	 u
 2.0 	0.146722910596 	2.78151958646 	 u
 2.0 	0.147300551085 	2.78650902221 	 u
 2.0 	0.147916822487 	2.79155703417 	 u
 2.0 	0.148572283634 	2.79666584326 	 u
 2.0 	0.149267523404 	2.80183775184 	 u
 2.0 	0.150003160793 	2.80707514595 	 u
 2.0 	0.15077984524 	2.81238050512 	 u
 2.0 	0.1515982562 	2.81775640508 	 u
 2.0 	0.152459102789 	2.82320553123 	 u
 2.0 	0.153363123879 	2.82873067811 	 u
 2.0 	0.154311087034 	2.83433476698 	 u
 2.0 	0.155303787855 	2.84002084765 	 u
 2.0 	0.156342049015 	2.84579211639 	 u
 2.0 	0.157426718967 	2.85165191744 	 u
 2.0 	0.158558669999 	2.85760376437 	 u
 2.0 	0.159738796675 	2.86365134497 	 u
 2.0 	0.160968012892 	2.86979853973 	 u
 2.0 	0.162247249205 	2.87604943627 	 u
 2.0 	0.163577449145 	2.8824083415 	 u
 2.0 	0.164959564976 	2.88887980236 	 u
 2.0 	0.166394552824 	2.89546862211 	 u
 2.0 	0.167883366698 	2.90217988283 	 u
 2.0 	0.169426951639 	2.90901896356 	 u
 2.0 	0.171026235848 	2.91599156348 	 u
 2.0 	0.172682121376 	2.92310372489 	 u
 2.0 	0.174395473504 	2.93036186348 	 u
 2.0 	0.176167108204 	2.93777278986 	 u
 2.0 	0.177997778241 	2.94534374079 	 u
 2.0 	0.179888156769 	2.95308240914 	 u
 2.0 	0.181838818926 	2.96099697487 	 u
 2.0 	0.183850220629 	2.96909613776 	 u
 2.0 	0.185922674718 	2.97738915063 	 u
 2.0 	0.188056323914 	2.9858858537 	 u
 2.0 	0.190251110206 	2.99459670826 	 u
 2.0 	0.192506740797 	3.00353283004 	 u
 2.0 	0.194822649797 	3.01270601968 	 u
 2.0 	0.197197955823 	3.02212879211 	 u
 2.0 	0.199631415061 	3.03181440137 	 u
 2.0 	0.202121369954 	3.04177685484 	 u
 2.0 	0.204665693163 	3.05203092952 	 u
 2.0 	0.207261727281 	3.06259216402 	 u
 2.0 	0.209906220558 	3.07347684758 	 u
 2.0 	0.212595259699 	3.08470198006 	 u
 2.0 	0.215324200035 	3.09628521612 	 u
 2.0 	0.218087595707 	3.10824477089 	 u
 2.0 	0.220879131209 	3.120599301 	 u
 2.0 	0.223691558451 	3.13336771818 	 u
 2.0 	0.226516640979 	3.14656897837 	 u
 2.0 	0.229345112951 	3.16022178693 	 u
 2.0 	0.232166656496 	3.17434423035 	 u
 2.0 	0.234969905956 	3.1889533301 	 u
 2.0 	0.237742486509 	3.20406447811 	 u
 2.0 	0.240471097082 	3.21969077575 	 u
 2.0 	0.243141647732 	3.23584221575 	 u
 2.0 	0.245739462801 	3.25252473995 	 u
 2.0 	0.248249564333 	3.26973906874 	 u
 2.0 	0.250657046158 	3.28747938873 	 u
 2.0 	0.252947557093 	3.30573173014 	 u
 2.0 	0.255107912928 	3.32447199782 	 u
 2.0 	0.257126855213 	3.34366357194 	 u
 2.0 	0.258995992365 	3.36325428159 	 u
 2.0 	0.260710745559 	3.38317238531 	 u
 2.0 	0.262242992102 	3.40332096974 	 u
 2.0 	0.263699898442 	3.42357092918 	 u
 2.0 	0.265004112611 	3.44374530595 	 u
 2.0 	0.266226645754 	3.46360849695 	 u
 2.0 	0.267438947583 	3.48282577159 	 u
 2.0 	0.268755887893 	3.50091466962 	 u
 2.0 	0.270378929935 	3.51714198282 	 u
 2.0 	0.272682149297 	3.53032039358 	 u
 2.0 	0.276428000592 	3.53837091628 	 u
 2.0 	0.283687596114 	3.53694648292 	 u
 2.0 	0.290523597319 	3.5296056377 	 u
 2.0 	0.300255216598 	3.51674650266 	 u
 2.0 	0.31442778234 	3.49773810925 	 u
 2.0 	0.33448437895 	3.4739043118 	 u
 2.0 	0.358305193782 	3.45014566068 	 u
 2.0 	0.382979202717 	3.43051202702 	 u
 2.0 	0.405795052167 	3.41615764774 	 u
 2.0 	0.425290309052 	3.40662326922 	 u
 2.0 	0.440933079701 	3.40101353205 	 u
 2.0 	0.452752214791 	3.39847093131 	 u
 2.0 	0.461081710931 	3.39830482618 	 u
 2.0 	0.466425518534 	3.39997638756 	 u
 2.0 	0.469425171964 	3.40306087828 	 u
 2.0 	0.469940912817 	3.40721145445 	 u
 2.0 	0.469841800249 	3.41215105212 	 u
 2.0 	0.468543942141 	3.41761379972 	 u
 2.0 	0.4667291656 	3.42339295184 	 u
 2.0 	0.4646288916 	3.42928305421 	 u
 2.0 	0.462475974759 	3.4351046241 	 u
 2.0 	0.460430366554 	3.44069315093 	 u
 2.0 	0.458608274934 	3.44590059763 	 u
 2.0 	0.457091276272 	3.45059478382 	 u
 2.0 	0.4559361876 	3.45465913281 	 u
 2.0 	0.455182801179 	3.45799223371 	 u
 2.0 	0.454860020907 	3.46050725538 	 u
 2.0 	0.454990623616 	3.46213116115 	 u
 2.0 	0.455594935009 	3.4628038723 	 u
 2.0 	0.456693702771 	3.4624773805 	 u
 2.0 	0.458310362825 	3.46111481918 	 u
 2.0 	0.460472930636 	3.4586896204 	 u
 2.0 	0.463215664971 	3.45518462175 	 u
 2.0 	0.466580647548 	3.45059130795 	 u
 2.0 	0.470619401841 	3.44490891694 	 u
 2.0 	0.475394687277 	3.43814375326 	 u
 2.0 	0.480982585662 	3.43030839413 	 u
 2.0 	0.487475056305 	3.42142088572 	 u
 2.0 	0.494983130566 	3.41150400479 	 u
 2.0 	0.503641008998 	3.40058444094 	 u
 2.0 	0.513611369017 	3.38869209975 	 u
 2.0 	0.525092335455 	3.37585938067 	 u
 2.0 	0.53832668622 	3.36212060484 	 u
 2.0 	0.553614146 	3.34751171314 	 u
 2.0 	0.571327872232 	3.33207014181 	 u
 2.0 	0.591936714796 	3.31583529161 	 u
 2.0 	0.616035352753 	3.2988497313 	 u
 2.0 	0.644384960143 	3.28116155925 	 u
 2.0 	0.677967390872 	3.26282856834 	 u
 2.0 	0.718054765861 	3.24392562098 	 u
 2.0 	0.766291538186 	3.22455652153 	 u
 2.0 	0.824771099389 	3.20487341234 	 u
 2.0 	0.896052699107 	3.18510441334 	 u
 2.0 	0.982996274921 	3.16558727492 	 u
 2.0 	1.08822995244 	3.14678857036 	 u


==> figures/fig15_dir/oms.dat <==
 2.0 	0.0 	3.40512483795 	 s
 2.0 	0.005 	3.40512483795 	 s
 2.0 	0.01005 	3.40512483795 	 s
 2.0 	0.0151505 	3.40512483795 	 s
 2.0 	0.020302005 	3.40512483795 	 s
 2.0 	0.02550502505 	3.40512483795 	 s
 2.0 	0.0307600753005 	3.40512483795 	 s
 2.0 	0.0360676760535 	3.40512483795 	 s
 2.0 	0.041428352814 	3.40512483795 	 s
 2.0 	0.0468426363422 	3.40512483795 	 s
 2.0 	0.0523110627056 	3.40512483795 	 s
 2.0 	0.0578341733327 	3.40512483795 	 s
 2.0 	0.063412515066 	3.40512483795 	 s
 2.0 	0.0690466402166 	3.40512483795 	 s
 2.0 	0.0747371066188 	3.40512483795 	 s
 2.0 	0.080484477685 	3.40512483795 	 s
 2.0 	0.0862893224618 	3.40512483795 	 s
 2.0 	0.0921522156865 	3.40512483795 	 s
 2.0 	0.0980737378433 	3.40512483795 	 s
 2.0 	0.104054475222 	3.40512483795 	 s
 2.0 	0.110095019974 	3.40512483795 	 s
 2.0 	0.116195970174 	3.40512483795 	 s
 2.0 	0.122357929875 	3.40512483795 	 s
 2.0 	0.128581509174 	3.40512483795 	 s
 2.0 	0.134867324266 	3.40512483795 	 s
 2.0 	0.141215997509 	3.40512483795 	 s
 2.0 	0.147628157484 	3.40512483795 	 s
 2.0 	0.154104439059 	3.40512483795 	 s
 2.0 	0.160645483449 	3.40512483795 	 s
 2.0 	0.167251938284 	3.40512483795 	 s
 2.0 	0.173924457666 	3.40512483795 	 s
 2.0 	0.180663702243 	3.40512483795 	 s
 2.0 	0.187470339266 	3.40512483795 	 s
 2.0 	0.194345042658 	3.40512483795 	 s
 2.0 	0.201288493085 	3.40512483795 	 s
 2.0 	0.208301378016 	3.40512483795 	 s
 2.0 	0.215384391796 	3.40512483795 	 s
 2.0 	0.222538235714 	3.40512483795 	 s
 2.0 	0.229763618071 	3.40512483795 	 s
 2.0 	0.237061254252 	3.40512483795 	 s
 2.0 	0.244431866794 	3.40512483795 	 u
 2.0 	0.251876185462 	3.40512483795 	 u
 2.0 	0.259394947317 	3.40512483795 	 u
 2.0 	0.26698889679 	3.40512483795 	 u
 2.0 	0.274658785758 	3.40512483795 	 u
 2.0 	0.282405373615 	3.40512483795 	 u
 2.0 	0.290229427351 	3.40512483795 	 u
 2.0 	0.298131721625 	3.40512483795 	 u
 2.0 	0.306113038841 	3.40512483795 	 u
 2.0 	0.31417416923 	3.40512483795 	 u
 2.0 	0.322315910922 	3.40512483795 	 u
 2.0 	0.330539070031 	3.40512483795 	 u
 2.0 	0.338844460731 	3.40512483795 	 u
 2.0 	0.347232905339 	3.40512483795 	 u
 2.0 	0.355705234392 	3.40512483795 	 u
 2.0 	0.364262286736 	3.40512483795 	 u
 2.0 	0.372904909603 	3.40512483795 	 u
 2.0 	0.381633958699 	3.40512483795 	 u
 2.0 	0.390450298286 	3.40512483795 	 u
 2.0 	0.399354801269 	3.40512483795 	 u
 2.0 	0.408348349282 	3.40512483795 	 u
 2.0 	0.417431832775 	3.40512483795 	 u
 2.0 	0.426606151103 	3.40512483795 	 u
 2.0 	0.435872212614 	3.40512483795 	 u
 2.0 	0.44523093474 	3.40512483795 	 u
 2.0 	0.454683244087 	3.40512483795 	 u
 2.0 	0.464230076528 	3.40512483795 	 u
 2.0 	0.473872377293 	3.40512483795 	 u
 2.0 	0.483611101066 	3.40512483795 	 u
 2.0 	0.493447212077 	3.40512483795 	 u
 2.0 	0.503381684198 	3.40512483795 	 u
 2.0 	0.51341550104 	3.40512483795 	 u
 2.0 	0.52354965605 	3.40512483795 	 u
 2.0 	0.533785152611 	3.40512483795 	 u
 2.0 	0.544123004137 	3.40512483795 	 u
 2.0 	0.554564234178 	3.40512483795 	 u
 2.0 	0.56510987652 	3.40512483795 	 u
 2.0 	0.575760975285 	3.40512483795 	 u
 2.0 	0.586518585038 	3.40512483795 	 u
 2.0 	0.597383770888 	3.40512483795 	 u
 2.0 	0.608357608597 	3.40512483795 	 u
 2.0 	0.619441184683 	3.40512483795 	 u
 2.0 	0.63063559653 	3.40512483795 	 u
 2.0 	0.641941952495 	3.40512483795 	 u
 2.0 	0.65336137202 	3.40512483795 	 u
 2.0 	0.66489498574 	3.40512483795 	 u
 2.0 	0.676543935598 	3.40512483795 	 u
 2.0 	0.688309374954 	3.40512483795 	 u
 2.0 	0.700192468703 	3.40512483795 	 u
 2.0 	0.71219439339 	3.40512483795 	 u
 2.0 	0.724316337324 	3.40512483795 	 u
 2.0 	0.736559500697 	3.40512483795 	 u
 2.0 	0.748925095704 	3.40512483795 	 u
 2.0 	0.761414346662 	3.40512483795 	 u
 2.0 	0.774028490128 	3.40512483795 	 u
 2.0 	0.786768775029 	3.40512483795 	 u
 2.0 	0.79963646278 	3.40512483795 	 u
 2.0 	0.812632827407 	3.40512483795 	 u
 2.0 	0.825759155682 	3.40512483795 	 u
 2.0 	0.839016747238 	3.40512483795 	 u
 2.0 	0.852406914711 	3.40512483795 	 u
 2.0 	0.865930983858 	3.40512483795 	 u
 2.0 	0.879590293696 	3.40512483795 	 u
 2.0 	0.893386196633 	3.40512483795 	 u
 2.0 	0.9073200586 	3.40512483795 	 u
 2.0 	0.921393259186 	3.40512483795 	 u
 2.0 	0.935607191778 	3.40512483795 	 u
 2.0 	0.949963263695 	3.40512483795 	 u
 2.0 	0.964462896332 	3.40512483795 	 u
 2.0 	0.979107525296 	3.40512483795 	 u
 2.0 	0.993898600549 	3.40512483795 	 u
 2.0 	1.00883758655 	3.40512483795 	 u

==> figures/fig15_dir/omstab.dat <==
 2.0 	0.0 	3.40512483795 	 s
 2.0 	0.005 	3.40512483795 	 s
 2.0 	0.01005 	3.40512483795 	 s
 2.0 	0.0151505 	3.40512483795 	 s
 2.0 	0.020302005 	3.40512483795 	 s
 2.0 	0.02550502505 	3.40512483795 	 s
 2.0 	0.0307600753005 	3.40512483795 	 s
 2.0 	0.0360676760535 	3.40512483795 	 s
 2.0 	0.041428352814 	3.40512483795 	 s
 2.0 	0.0468426363422 	3.40512483795 	 s
 2.0 	0.0523110627056 	3.40512483795 	 s
 2.0 	0.0578341733327 	3.40512483795 	 s
 2.0 	0.063412515066 	3.40512483795 	 s
 2.0 	0.0690466402166 	3.40512483795 	 s
 2.0 	0.0747371066188 	3.40512483795 	 s
 2.0 	0.080484477685 	3.40512483795 	 s
 2.0 	0.0862893224618 	3.40512483795 	 s
 2.0 	0.0921522156865 	3.40512483795 	 s
 2.0 	0.0980737378433 	3.40512483795 	 s
 2.0 	0.104054475222 	3.40512483795 	 s
 2.0 	0.110095019974 	3.40512483795 	 s
 2.0 	0.116195970174 	3.40512483795 	 s
 2.0 	0.122357929875 	3.40512483795 	 s
 2.0 	0.128581509174 	3.40512483795 	 s
 2.0 	0.134867324266 	3.40512483795 	 s
 2.0 	0.141215997509 	3.40512483795 	 s
 2.0 	0.147628157484 	3.40512483795 	 s
 2.0 	0.154104439059 	3.40512483795 	 s
 2.0 	0.160645483449 	3.40512483795 	 s
 2.0 	0.167251938284 	3.40512483795 	 s
 2.0 	0.173924457666 	3.40512483795 	 s
 2.0 	0.180663702243 	3.40512483795 	 s
 2.0 	0.187470339266 	3.40512483795 	 s
 2.0 	0.194345042658 	3.40512483795 	 s
 2.0 	0.201288493085 	3.40512483795 	 s
 2.0 	0.208301378016 	3.40512483795 	 s
 2.0 	0.215384391796 	3.40512483795 	 s
 2.0 	0.222538235714 	3.40512483795 	 s
 2.0 	0.229763618071 	3.40512483795 	 s
 2.0 	0.237061254252 	3.40512483795 	 s


==> figures/fig15_dir/omsu.dat <==
 2.0 	0.244431866794 	3.40512483795 	 u
 2.0 	0.251876185462 	3.40512483795 	 u
 2.0 	0.259394947317 	3.40512483795 	 u
 2.0 	0.26698889679 	3.40512483795 	 u
 2.0 	0.274658785758 	3.40512483795 	 u
 2.0 	0.282405373615 	3.40512483795 	 u
 2.0 	0.290229427351 	3.40512483795 	 u
 2.0 	0.298131721625 	3.40512483795 	 u
 2.0 	0.306113038841 	3.40512483795 	 u
 2.0 	0.31417416923 	3.40512483795 	 u
 2.0 	0.322315910922 	3.40512483795 	 u
 2.0 	0.330539070031 	3.40512483795 	 u
 2.0 	0.338844460731 	3.40512483795 	 u
 2.0 	0.347232905339 	3.40512483795 	 u
 2.0 	0.355705234392 	3.40512483795 	 u
 2.0 	0.364262286736 	3.40512483795 	 u
 2.0 	0.372904909603 	3.40512483795 	 u
 2.0 	0.381633958699 	3.40512483795 	 u
 2.0 	0.390450298286 	3.40512483795 	 u
 2.0 	0.399354801269 	3.40512483795 	 u
 2.0 	0.408348349282 	3.40512483795 	 u
 2.0 	0.417431832775 	3.40512483795 	 u
 2.0 	0.426606151103 	3.40512483795 	 u
 2.0 	0.435872212614 	3.40512483795 	 u
 2.0 	0.44523093474 	3.40512483795 	 u
 2.0 	0.454683244087 	3.40512483795 	 u
 2.0 	0.464230076528 	3.40512483795 	 u
 2.0 	0.473872377293 	3.40512483795 	 u
 2.0 	0.483611101066 	3.40512483795 	 u
 2.0 	0.493447212077 	3.40512483795 	 u
 2.0 	0.503381684198 	3.40512483795 	 u
 2.0 	0.51341550104 	3.40512483795 	 u
 2.0 	0.52354965605 	3.40512483795 	 u
 2.0 	0.533785152611 	3.40512483795 	 u
 2.0 	0.544123004137 	3.40512483795 	 u
 2.0 	0.554564234178 	3.40512483795 	 u
 2.0 	0.56510987652 	3.40512483795 	 u
 2.0 	0.575760975285 	3.40512483795 	 u
 2.0 	0.586518585038 	3.40512483795 	 u
 2.0 	0.597383770888 	3.40512483795 	 u
 2.0 	0.608357608597 	3.40512483795 	 u
 2.0 	0.619441184683 	3.40512483795 	 u
 2.0 	0.63063559653 	3.40512483795 	 u
 2.0 	0.641941952495 	3.40512483795 	 u
 2.0 	0.65336137202 	3.40512483795 	 u
 2.0 	0.66489498574 	3.40512483795 	 u
 2.0 	0.676543935598 	3.40512483795 	 u
 2.0 	0.688309374954 	3.40512483795 	 u
 2.0 	0.700192468703 	3.40512483795 	 u
 2.0 	0.71219439339 	3.40512483795 	 u
 2.0 	0.724316337324 	3.40512483795 	 u
 2.0 	0.736559500697 	3.40512483795 	 u
 2.0 	0.748925095704 	3.40512483795 	 u
 2.0 	0.761414346662 	3.40512483795 	 u
 2.0 	0.774028490128 	3.40512483795 	 u
 2.0 	0.786768775029 	3.40512483795 	 u
 2.0 	0.79963646278 	3.40512483795 	 u
 2.0 	0.812632827407 	3.40512483795 	 u
 2.0 	0.825759155682 	3.40512483795 	 u
 2.0 	0.839016747238 	3.40512483795 	 u
 2.0 	0.852406914711 	3.40512483795 	 u
 2.0 	0.865930983858 	3.40512483795 	 u
 2.0 	0.879590293696 	3.40512483795 	 u
 2.0 	0.893386196633 	3.40512483795 	 u
 2.0 	0.9073200586 	3.40512483795 	 u
 2.0 	0.921393259186 	3.40512483795 	 u
 2.0 	0.935607191778 	3.40512483795 	 u
 2.0 	0.949963263695 	3.40512483795 	 u
 2.0 	0.964462896332 	3.40512483795 	 u
 2.0 	0.979107525296 	3.40512483795 	 u
 2.0 	0.993898600549 	3.40512483795 	 u
 2.0 	1.00883758655 	3.40512483795 	 u

